MPBMC: Multi-Property Bounded Model Checking with GNN-guided Clustering

Formal verification of designs with multiple properties has been a long-standing challenge for the verification research community. The task of coming up with an effective strategy that can efficiently cluster properties to be solved together has inspired a number of proposals, ranging from structural clustering based on the property cone of influence (COI) to leverage runtime design and verification statistics. In this paper, we present an attempt towards functional clustering of properties utilizing graph neural network (GNN) embeddings for creating effective property clusters. We propose a hybrid approach that can exploit neural functional representations of hardware circuits and runtime design statistics to speed up the performance of Bounded Model Checking (BMC) in the context of multi-property verification (MPV). Our method intelligently groups properties based on their functional embedding and design statistics, resulting in speedup in verification results. Experimental results on the HWMCC benchmarks show the efficacy of our proposal with respect to the state-of-the-art.

==> Data/Motivational_Data/avg_CC.csv <==
x,y
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,45053
26,45053
27,45053
28,45053
29,45053
30,45053
31,45053
32,45053
33,87706
34,87706
35,87706
36,87706
37,87706
38,87706
39,87706
40,87706
41,136134
42,136134
43,136134
44,136134
45,136134
46,136134
47,136134
48,136134
49,178588
50,178588
51,178588
52,178588
53,178588
54,178588
55,178588
56,178588
57,227923
58,227923
59,227923
60,227923
61,227923
62,227923
63,227923
64,227923
65,267793
66,267793
67,267793
68,267793
69,267793
70,267793
71,267793
72,267793
73,316434
74,316434
75,316434
76,316434
77,316434
78,316434
79,316434
80,316434
81,355322
82,355322
83,355322
84,355322
85,355322
86,355322
87,355322
88,355322
89,398596
90,398596
91,398596
92,398596
93,398596
94,398596
95,398596
96,398596
97,434484
98,434484
99,434484
100,434484
101,434484
102,434484
103,434484
104,434484
105,483243
106,483243
107,483243
108,483243
109,483243
110,483243
111,483243
112,483243
113,523967
114,523967
115,523967
116,523967
117,523967
118,523967
119,523967
120,523967
121,560231
122,560231
123,560231
124,560231
125,560231
126,560231
127,560231
128,560231
129,590153
130,590153
131,590153
132,590153
133,590153
134,590153
135,590153
136,590153
137,637635
138,637635
139,637635
140,637635
141,637635
142,637635
143,637635
144,637635
145,673795
146,673795
147,673795
148,673795
149,673795
150,673795
151,673795
152,673795
153,720370
154,720370
155,720370
156,720370
157,720370
158,720370
159,720370
160,720370
161,762903
162,762903
163,762903
164,762903
165,762903
166,762903
167,762903
168,762903
169,800972
170,800972
171,800972
172,800972
173,800972
174,800972
175,800972
176,800972
177,839397
178,839397
179,839397
180,839397
181,839397
182,839397
183,839397
184,839397
185,888421
186,888421
187,888421
188,888421
189,888421
190,888421
191,888421
192,888421
193,926227
194,926227
195,926227
196,926227
197,926227
198,926227
199,926227
200,926227
201,972702
202,972702
203,972702
204,972702
205,972702
206,972702
207,972702
208,972702
209,1011565
210,1011565
211,1011565
212,1011565
213,1011565
214,1011565
215,1011565
216,1011565
217,1053305
218,1053305
219,1053305
220,1053305
221,1053305
222,1053305
223,1053305
224,1053305
225,1089483
226,1089483
227,1089483
228,1089483
229,1089483
230,1089483
231,1089483
232,1089483
233,1133631
234,1133631
235,1133631
236,1133631
237,1133631
238,1133631
239,1133631
240,1133631
241,1171628
242,1171628
243,1171628
244,1171628
245,1171628
246,1171628
247,1171628
248,1171628
249,1215398
250,1215398
251,1215398
252,1215398
253,1215398
254,1215398
255,1215398
256,1215398
257,1259271
258,1259271
259,1259271
260,1259271
261,1259271
262,1259271
263,1259271
264,1259271
265,1297255
266,1297255
267,1297255
268,1297255
269,1297255
270,1297255
271,1297255
272,1297255
273,1339536
274,1339536
275,1339536
276,1339536
277,1339536
278,1339536
279,1339536
280,1339536
281,1383011
282,1383011
283,1383011
284,1383011
285,1383011
286,1383011
287,1383011
288,1383011
289,1425590
290,1425590
291,1425590
292,1425590
293,1425590
294,1425590
295,1425590
296,1425590
297,1472949
298,1472949
299,1472949
300,1472949
301,1472949
302,1472949
303,1472949
304,1472949
305,1513587
306,1513587
307,1513587
308,1513587
309,1513587
310,1513587
311,1513587
312,1513587
313,1552129
314,1552129
315,1552129
316,1552129
317,1552129
318,1552129
319,1552129
320,1552129
321,1597488
322,1597488
323,1597488
324,1597488
325,1597488
326,1597488
327,1597488
328,1597488
329,1635801
330,1635801
331,1635801
332,1635801
333,1635801
334,1635801
335,1635801
336,1635801
337,1680393
338,1680393
339,1680393
340,1680393
341,1680393
342,1680393
343,1680393
344,1680393
345,1717123
346,1717123
347,1717123
348,1717123
349,1717123
350,1717123
351,1717123
352,1717123
353,1757852
354,1757852
355,1757852
356,1757852
357,1757852
358,1757852
359,1757852
360,1757852
361,1800313
362,1800313
363,1800313
364,1800313
365,1800313
366,1800313
367,1800313
368,1800313
369,1840954
370,1840954
371,1840954
372,1840954
373,1840954
374,1840954
375,1840954
376,1840954
377,1878528
378,1878528
379,1878528
380,1878528
381,1878528
382,1878528
383,1878528
384,1878528
385,1911513
386,1911513
387,1911513
388,1911513
389,1911513
390,1911513
391,1911513
392,1911513
393,1949713
394,1949713
395,1949713
396,1949713
397,1949713
398,1949713
399,1949713
400,1949713
401,1991146
402,1991146
403,1991146
404,1991146
405,1991146
406,1991146
407,1991146
408,1991146
409,2029636
410,2029636
411,2029636
412,2029636
413,2029636
414,2029636
415,2029636
416,2029636
417,2077260
418,2077260
419,2077260
420,2077260
421,2077260
422,2077260
423,2077260
424,2077260
425,2125918
426,2125918
427,2125918
428,2125918
429,2125918
430,2125918
431,2125918
432,2125918
433,2168444
434,2168444
435,2168444
436,2168444
437,2168444
438,2168444
439,2168444
440,2168444
441,2201803
442,2201803
443,2201803
444,2201803
445,2201803
446,2201803
447,2201803
448,2201803
449,2243877
450,2243877
451,2243877
452,2243877
453,2243877
454,2243877
455,2243877
456,2243877
457,2291651
458,2291651
459,2291651
460,2291651
461,2291651
462,2291651
463,2291651
464,2291651
465,2325418
466,2325418
467,2325418
468,2325418
469,2325418
470,2325418
471,2325418
472,2325418
473,2371301
474,2371301
475,2371301
476,2371301
477,2371301
478,2371301
479,2371301
480,2371301
481,2411320
482,2411320
483,2411320
484,2411320
485,2411320
486,2411320
487,2411320
488,2411320
489,2445986
490,2445986
491,2445986
492,2445986
493,2445986
494,2445986
495,2445986
496,2445986
497,2483401
498,2483401
499,2483401
500,2483401
501,2483401
502,2483401
503,2483401
504,2483401
505,2524109
506,2524109
507,2524109
508,2524109
509,2524109
510,2524109
511,2524109
512,2524109
513,2561108
514,2561108
515,2561108
516,2561108
517,2561108
518,2561108
519,2561108
520,2561108
521,2601152
522,2601152
523,2601152
524,2601152
525,2601152
526,2601152
527,2601152
528,2601152
529,2639113
530,2639113
531,2639113
532,2639113
533,2639113
534,2639113
535,2639113
536,2639113
537,2677127
538,2677127
539,2677127
540,2677127
541,2677127
542,2677127
543,2677127
544,2677127
545,2720493
546,2720493
547,2720493
548,2720493
549,2720493
550,2720493
551,2720493
552,2720493
553,2762300
554,2762300
555,2762300
556,2762300
557,2762300
558,2762300
559,2762300
560,2762300
561,2801582
562,2801582
563,2801582
564,2801582
565,2801582
566,2801582
567,2801582
568,2801582
569,2847796
570,2847796
571,2847796
572,2847796
573,2847796
574,2847796
575,2847796
576,2847796
577,2882361
578,2882361
579,2882361
580,2882361
581,2882361
582,2882361
583,2882361
584,2882361
585,2918387
586,2918387
587,2918387
588,2918387
589,2918387
590,2918387
591,2918387
592,2918387
593,2963881
594,2963881
595,2963881
596,2963881
597,2963881
598,2963881
599,2963881
600,2963881
601,3005504
602,3005504
603,3005504
604,3005504
605,3005504
606,3005504
607,3005504
608,3005504
609,3045918
610,3045918
611,3045918
612,3045918
613,3045918
614,3045918
615,3045918
616,3045918
617,3081998
618,3081998
619,3081998
620,3081998
621,3081998
622,3081998
623,3081998
624,3081998
625,3118760
626,3118760
627,3118760
628,3118760
629,3118760
630,3118760
631,3118760
632,3118760
633,3161375
634,3161375
635,3161375
636,3161375
637,3161375
638,3161375
639,3161375
640,3161375
641,3199715
642,3199715
643,3199715
644,3199715
645,3199715
646,3199715
647,3199715
648,3199715
649,3235257
650,3235257
651,3235257
652,3235257
653,3235257
654,3235257
655,3235257
656,3235257
657,3278160
658,3278160
659,3278160
660,3278160
661,3278160
662,3278160
663,3278160
664,3278160
665,3319961
666,3319961
667,3319961
668,3319961
669,3319961
670,3319961
671,3319961
672,3319961
673,3356913
674,3356913
675,3356913
676,3356913
677,3356913
678,3356913
679,3356913
680,3356913
681,3392269
682,3392269
683,3392269
684,3392269
685,3392269
686,3392269
687,3392269
688,3392269
689,3435805
690,3435805
691,3435805
692,3435805
693,3435805
694,3435805
695,3435805
696,3435805
697,3482721
698,3482721
699,3482721
700,3482721
701,3482721
702,3482721
703,3482721
704,3482721
705,3530238
706,3530238
707,3530238
708,3530238
709,3530238
710,3530238
711,3530238
712,3530238
713,3570914
714,3570914
715,3570914
716,3570914
717,3570914
718,3570914
719,3570914
720,3570914
721,3602644
722,3602644
723,3602644
724,3602644
725,3602644
726,3602644
727,3602644
728,3602644
729,3641913
730,3641913
731,3641913
732,3641913
733,3641913
734,3641913
735,3641913
736,3641913
737,3680442
738,3680442
739,3680442
740,3680442
741,3680442
742,3680442
743,3680442
744,3680442
745,3725897
746,3725897
747,3725897
748,3725897
749,3725897
750,3725897
751,3725897
752,3725897
753,3766101
754,3766101
755,3766101
756,3766101
757,3766101
758,3766101
759,3766101
760,3766101
761,3801349
762,3801349
763,3801349
764,3801349
765,3801349
766,3801349
767,3801349
768,3801349
769,3837668
770,3837668
771,3837668
772,3837668
773,3837668
774,3837668
775,3837668
776,3837668
777,3876543
778,3876543
779,3876543
780,3876543
781,3876543
782,3876543
783,3876543
784,3876543
785,3913909
786,3913909
787,3913909
788,3913909
789,3913909
790,3913909
791,3913909
792,3913909
793,3951299
794,3951299
795,3951299
796,3951299
797,3951299
798,3951299
799,3951299
800,3951299
801,3990176
802,3990176
803,3990176
804,3990176
805,3990176
806,3990176
807,3990176
808,3990176
809,4032630
810,4032630
811,4032630
812,4032630
813,4032630
814,4032630
815,4032630
816,4032630
817,4073125
818,4073125
819,4073125
820,4073125
821,4073125
822,4073125
823,4073125
824,4073125
825,4109984
826,4109984
827,4109984
828,4109984
829,4109984
830,4109984
831,4109984
832,4109984
833,4146646
834,4146646
835,4146646
836,4146646
837,4146646
838,4146646
839,4146646
840,4146646
841,4183928
842,4183928
843,4183928
844,4183928
845,4183928
846,4183928
847,4183928
848,4183928
849,4219585
850,4219585
851,4219585
852,4219585
853,4219585
854,4219585
855,4219585
856,4219585
857,4261612
858,4261612
859,4261612
860,4261612
861,4261612
862,4261612
863,4261612
864,4261612
865,4301288
866,4301288
867,4301288
868,4301288
869,4301288
870,4301288
871,4301288
872,4301288
873,4337734
874,4337734
875,4337734
876,4337734
877,4337734
878,4337734
879,4337734
880,4337734
881,4377336
882,4377336
883,4377336
884,4377336
885,4377336
886,4377336
887,4377336
888,4377336
889,4419118
890,4419118
891,4419118
892,4419118
893,4419118
894,4419118
895,4419118
896,4419118
897,4460320
898,4460320
899,4460320
900,4460320
901,4460320
902,4460320
903,4460320
904,4460320
905,4501336
906,4501336
907,4501336
908,4501336
909,4501336
910,4501336
911,4501336
912,4501336
913,4533932
914,4533932
915,4533932
916,4533932
917,4533932
918,4533932
919,4533932
920,4533932
921,4572713
922,4572713
923,4572713
924,4572713
925,4572713
926,4572713
927,4572713
928,4572713
929,4613630
930,4613630
931,4613630
932,4613630
933,4613630
934,4613630
935,4613630
936,4613630
937,4653953
938,4653953
939,4653953
940,4653953
941,4653953
942,4653953
943,4653953
944,4653953
945,4699176
946,4699176
947,4699176
948,4699176
949,4699176
950,4699176
951,4699176
952,4699176
953,4743425
954,4743425
955,4743425
956,4743425
957,4743425
958,4743425
959,4743425
960,4743425
961,4783116
962,4783116
963,4783116
964,4783116
965,4783116
966,4783116
967,4783116
968,4783116
969,4821594
970,4821594
971,4821594
972,4821594
973,4821594
974,4821594
975,4821594
976,4821594
977,4865421
978,4865421
979,4865421
980,4865421
981,4865421
982,4865421
983,4865421
984,4865421
985,4909572
986,4909572
987,4909572
988,4909572
989,4909572
990,4909572
991,4909572
992,4909572
993,4943291
994,4943291
995,4943291
996,4943291
997,4943291
998,4943291
999,4943291
1000,4943291
1001,4980264
1002,4980264
1003,4980264
1004,4980264
1005,4980264
1006,4980264
1007,4980264
1008,4980264
1009,5016970
1010,5016970
1011,5016970
1012,5016970
1013,5016970
1014,5016970
1015,5016970
1016,5016970
1017,5059423
1018,5059423
1019,5059423
1020,5059423
1021,5059423
1022,5059423
1023,5059423
1024,5059423
1025,5107656
1026,5107656
1027,5107656
1028,5107656
1029,5107656
1030,5107656
1031,5107656
1032,5107656
1033,5146457
1034,5146457
1035,5146457
1036,5146457
1037,5146457
1038,5146457
1039,5146457
1040,5146457
1041,5182021
1042,5182021
1043,5182021
1044,5182021
1045,5182021
1046,5182021
1047,5182021
1048,5182021
1049,5217606
1050,5217606
1051,5217606
1052,5217606
1053,5217606
1054,5217606
1055,5217606
1056,5217606
1057,5259266
1058,5259266
1059,5259266
1060,5259266
1061,5259266
1062,5259266
1063,5259266
1064,5259266
1065,5294992
1066,5294992
1067,5294992
1068,5294992
1069,5294992
1070,5294992
1071,5294992
1072,5294992
1073,5335452
1074,5335452
1075,5335452
1076,5335452
1077,5335452
1078,5335452
1079,5335452
1080,5335452
1081,5377383
1082,5377383
1083,5377383
1084,5377383
1085,5377383
1086,5377383
1087,5377383
1088,5377383
1089,5414985
1090,5414985
1091,5414985
1092,5414985
1093,5414985
1094,5414985
1095,5414985
1096,5414985
1097,5459406
1098,5459406
1099,5459406
1100,5459406
1101,5459406
1102,5459406
1103,5459406
1104,5459406
1105,5501959
1106,5501959
1107,5501959
1108,5501959
1109,5501959
1110,5501959
1111,5501959
1112,5501959
1113,5536001
1114,5536001
1115,5536001
1116,5536001
1117,5536001
1118,5536001
1119,5536001
1120,5536001
1121,5578412
1122,5578412
1123,5578412
1124,5578412
1125,5578412
1126,5578412
1127,5578412
1128,5578412
1129,5618558
1130,5618558
1131,5618558
1132,5618558
1133,5618558
1134,5618558
1135,5618558
1136,5618558
1137,5651572
1138,5651572
1139,5651572
1140,5651572
1141,5651572
1142,5651572
1143,5651572
1144,5651572
1145,5700506
1146,5700506
1147,5700506
1148,5700506
1149,5700506
1150,5700506
1151,5700506
1152,5700506
1153,5736320
1154,5736320
1155,5736320
1156,5736320
1157,5736320
1158,5736320
1159,5736320
1160,5736320
1161,5780375
1162,5780375
1163,5780375
1164,5780375
1165,5780375
1166,5780375
1167,5780375
1168,5780375
1169,5815063
1170,5815063
1171,5815063
1172,5815063
1173,5815063
1174,5815063
1175,5815063
1176,5815063
1177,5852367
1178,5852367
1179,5852367
1180,5852367
1181,5852367
1182,5852367
1183,5852367
1184,5852367
1185,5895322
1186,5895322
1187,5895322
1188,5895322
1189,5895322
1190,5895322
1191,5895322
1192,5895322
1193,5936916
1194,5936916
1195,5936916
1196,5936916
1197,5936916
1198,5936916
1199,5936916
1200,5936916
1201,5979816
1202,5979816
1203,5979816
1204,5979816
1205,5979816
1206,5979816
1207,5979816
1208,5979816
1209,6023255
1210,6023255
1211,6023255
1212,6023255
1213,6023255
1214,6023255
1215,6023255
1216,6023255
1217,6062303
1218,6062303
1219,6062303
1220,6062303
1221,6062303
1222,6062303
1223,6062303
1224,6062303
1225,6101949
1226,6101949
1227,6101949
1228,6101949
1229,6101949
1230,6101949
1231,6101949
1232,6101949
1233,6138179
1234,6138179
1235,6138179
1236,6138179
1237,6138179
1238,6138179
1239,6138179
1240,6138179
1241,6176366
1242,6176366
1243,6176366
1244,6176366
1245,6176366
1246,6176366
1247,6176366
1248,6176366
1249,6218711
1250,6218711
1251,6218711
1252,6218711
1253,6218711
1254,6218711
1255,6218711
1256,6218711
1257,6256619
1258,6256619
1259,6256619
1260,6256619
1261,6256619
1262,6256619
1263,6256619
1264,6256619
1265,6296586
1266,6296586
1267,6296586
1268,6296586
1269,6296586
1270,6296586
1271,6296586
1272,6296586
1273,6331372
1274,6331372
1275,6331372
1276,6331372
1277,6331372
1278,6331372
1279,6331372
1280,6331372
1281,6371935
1282,6371935
1283,6371935
1284,6371935
1285,6371935
1286,6371935
1287,6371935
1288,6371935
1289,6411470
1290,6411470
1291,6411470
1292,6411470
1293,6411470
1294,6411470
1295,6411470
1296,6411470
1297,6446901
1298,6446901
1299,6446901
1300,6446901
1301,6446901
1302,6446901
1303,6446901
1304,6446901
1305,6490102
1306,6490102
1307,6490102
1308,6490102
1309,6490102
1310,6490102
1311,6490102
1312,6490102
1313,6528398
1314,6528398
1315,6528398
1316,6528398
1317,6528398
1318,6528398
1319,6528398
1320,6528398
1321,6565583
1322,6565583
1323,6565583
1324,6565583
1325,6565583
1326,6565583
1327,6565583
1328,6565583
1329,6602638
1330,6602638
1331,6602638
1332,6602638
1333,6602638
1334,6602638
1335,6602638
1336,6602638
1337,6644520
1338,6644520
1339,6644520
1340,6644520
1341,6644520
1342,6644520
1343,6644520
1344,6644520
1345,6682351
1346,6682351
1347,6682351
1348,6682351
1349,6682351
1350,6682351
1351,6682351
1352,6682351
1353,6720594
1354,6720594
1355,6720594
1356,6720594
1357,6720594
1358,6720594
1359,6720594
1360,6720594
1361,6764976
1362,6764976
1363,6764976
1364,6764976
1365,6764976
1366,6764976
1367,6764976
1368,6764976
1369,6805070
1370,6805070
1371,6805070
1372,6805070
1373,6805070
1374,6805070
1375,6805070
1376,6805070
1377,6841270
1378,6841270
1379,6841270
1380,6841270
1381,6841270
1382,6841270
1383,6841270
1384,6841270
1385,6881935
1386,6881935
1387,6881935
1388,6881935
1389,6881935
1390,6881935
1391,6881935
1392,6881935
1393,6915416
1394,6915416
1395,6915416
1396,6915416
1397,6915416
1398,6915416
1399,6915416
1400,6915416
1401,6955925
1402,6955925
1403,6955925
1404,6955925
1405,6955925
1406,6955925
1407,6955925
1408,6955925
1409,6999628
1410,6999628
1411,6999628
1412,6999628
1413,6999628
1414,6999628
1415,6999628
1416,6999628
1417,7040662
1418,7040662
1419,7040662
1420,7040662
1421,7040662
1422,7040662
1423,7040662
1424,7040662
1425,7087137
1426,7087137
1427,7087137
1428,7087137
1429,7087137
1430,7087137
1431,7087137
1432,7087137
1433,7121298
1434,7121298
1435,7121298
1436,7121298
1437,7121298
1438,7121298
1439,7121298
1440,7121298
1441,7163861
1442,7163861
1443,7163861
1444,7163861
1445,7163861
1446,7163861
1447,7163861
1448,7163861
1449,7200962
1450,7200962
1451,7200962
1452,7200962
1453,7200962
1454,7200962
1455,7200962
1456,7200962
1457,7236731
1458,7236731
1459,7236731
1460,7236731
1461,7236731
1462,7236731
1463,7236731
1464,7236731
1465,7279390
1466,7279390
1467,7279390
1468,7279390
1469,7279390
1470,7279390
1471,7279390
1472,7279390
1473,7314506
1474,7314506
1475,7314506
1476,7314506
1477,7314506
1478,7314506
1479,7314506
1480,7314506
1481,7352966
1482,7352966
1483,7352966
1484,7352966
1485,7352966
1486,7352966
1487,7352966
1488,7352966
1489,7390939
1490,7390939
1491,7390939
1492,7390939
1493,7390939
1494,7390939
1495,7390939
1496,7390939
1497,7429120
1498,7429120
1499,7429120
1500,7429120
1501,7429120
1502,7429120
1503,7429120
1504,7429120
1505,7469680
1506,7469680
1507,7469680
1508,7469680
1509,7469680
1510,7469680
1511,7469680
1512,7469680
1513,7506735
1514,7506735
1515,7506735
1516,7506735
1517,7506735
1518,7506735
1519,7506735
1520,7506735
1521,7544060
1522,7544060
1523,7544060
1524,7544060
1525,7544060
1526,7544060
1527,7544060
1528,7544060
1529,7579237
1530,7579237
1531,7579237
1532,7579237
1533,7579237
1534,7579237
1535,7579237
1536,7579237
1537,7616480
1538,7616480
1539,7616480
1540,7616480
1541,7616480
1542,7616480
1543,7616480
1544,7616480
1545,7661543
1546,7661543
1547,7661543
1548,7661543
1549,7661543
1550,7661543
1551,7661543
1552,7661543
1553,7703502
1554,7703502
1555,7703502
1556,7703502
1557,7703502
1558,7703502
1559,7703502
1560,7703502
1561,7750354
1562,7750354
1563,7750354
1564,7750354
1565,7750354
1566,7750354
1567,7750354
1568,7750354
1569,7794927
1570,7794927
1571,7794927
1572,7794927
1573,7794927
1574,7794927
1575,7794927
1576,7794927
1577,7836003
1578,7836003
1579,7836003
1580,7836003
1581,7836003
1582,7836003
1583,7836003
1584,7836003
1585,7870024
1586,7870024
1587,7870024
1588,7870024
1589,7870024
1590,7870024
1591,7870024
1592,7870024
1593,7917919
1594,7917919
1595,7917919
1596,7917919
1597,7917919
1598,7917919
1599,7917919
1600,7917919
1601,7952336
1602,7952336
1603,7952336
1604,7952336
1605,7952336
1606,7952336
1607,7952336
1608,7952336
1609,7997144
1610,7997144
1611,7997144
1612,7997144
1613,7997144
1614,7997144
1615,7997144
1616,7997144
1617,8043005
1618,8043005
1619,8043005
1620,8043005
1621,8043005
1622,8043005
1623,8043005
1624,8043005
1625,8079192
1626,8079192
1627,8079192
1628,8079192
1629,8079192
1630,8079192
1631,8079192
1632,8079192
1633,8115486
1634,8115486
1635,8115486
1636,8115486
1637,8115486
1638,8115486
1639,8115486
1640,8115486
1641,8153126
1642,8153126
1643,8153126
1644,8153126
1645,8153126
1646,8153126
1647,8153126
1648,8153126
1649,8192738
1650,8192738
1651,8192738
1652,8192738
1653,8192738
1654,8192738
1655,8192738
1656,8192738
1657,8228836
1658,8228836
1659,8228836
1660,8228836
1661,8228836
1662,8228836
1663,8228836
1664,8228836
1665,8269519
1666,8269519
1667,8269519
1668,8269519
1669,8269519
1670,8269519
1671,8269519
1672,8269519
1673,8315767
1674,8315767
1675,8315767
1676,8315767
1677,8315767
1678,8315767
1679,8315767
1680,8315767
1681,8356033
1682,8356033
1683,8356033
1684,8356033
1685,8356033
1686,8356033
1687,8356033
1688,8356033
1689,8397034
1690,8397034
1691,8397034
1692,8397034
1693,8397034
1694,8397034
1695,8397034
1696,8397034
1697,8437345
1698,8437345
1699,8437345
1700,8437345
1701,8437345
1702,8437345
1703,8437345
1704,8437345
1705,8479060
1706,8479060
1707,8479060
1708,8479060
1709,8479060
1710,8479060
1711,8479060
1712,8479060
1713,8516672
1714,8516672
1715,8516672
1716,8516672
1717,8516672
1718,8516672
1719,8516672
1720,8516672
1721,8560817
1722,8560817
1723,8560817
1724,8560817
1725,8560817
1726,8560817
1727,8560817
1728,8560817
1729,8601651
1730,8601651
1731,8601651
1732,8601651
1733,8601651
1734,8601651
1735,8601651
1736,8601651
1737,8641156
1738,8641156
1739,8641156
1740,8641156
1741,8641156
1742,8641156
1743,8641156
1744,8641156
1745,8683044
1746,8683044
1747,8683044
1748,8683044
1749,8683044
1750,8683044
1751,8683044
1752,8683044
1753,8729077
1754,8729077
1755,8729077
1756,8729077
1757,8729077
1758,8729077
1759,8729077
1760,8729077
1761,8766199
1762,8766199
1763,8766199
1764,8766199
1765,8766199
1766,8766199
1767,8766199
1768,8766199
1769,8809408
1770,8809408
1771,8809408
1772,8809408
1773,8809408
1774,8809408
1775,8809408
1776,8809408
1777,8848098
1778,8848098
1779,8848098
1780,8848098
1781,8848098
1782,8848098
1783,8848098
1784,8848098
1785,8886145
1786,8886145
1787,8886145
1788,8886145
1789,8886145
1790,8886145
1791,8886145
1792,8886145
1793,8923216
1794,8923216
1795,8923216
1796,8923216
1797,8923216
1798,8923216
1799,8923216
1800,8923216
1801,8960255
1802,8960255
1803,8960255
1804,8960255
1805,8960255
1806,8960255
1807,8960255
1808,8960255
1809,8999382
1810,8999382
1811,8999382
1812,8999382
1813,8999382
1814,8999382
1815,8999382
1816,8999382
1817,9037088
1818,9037088
1819,9037088
1820,9037088
1821,9037088
1822,9037088
1823,9037088
1824,9037088
1825,9069107
1826,9069107
1827,9069107
1828,9069107
1829,9069107
1830,9069107
1831,9069107
1832,9069107
1833,9107754
1834,9107754
1835,9107754
1836,9107754
1837,9107754
1838,9107754
1839,9107754
1840,9107754
1841,9147688
1842,9147688
1843,9147688
1844,9147688
1845,9147688
1846,9147688
1847,9147688
1848,9147688
1849,9185330
1850,9185330
1851,9185330
1852,9185330
1853,9185330
1854,9185330
1855,9185330
1856,9185330
1857,9225834
1858,9225834
1859,9225834
1860,9225834
1861,9225834
1862,9225834
1863,9225834
1864,9225834
1865,9261621
1866,9261621
1867,9261621
1868,9261621
1869,9261621
1870,9261621
1871,9261621
1872,9261621
1873,9301204
1874,9301204
1875,9301204
1876,9301204
1877,9301204
1878,9301204
1879,9301204
1880,9301204
1881,9337509
1882,9337509
1883,9337509
1884,9337509
1885,9337509
1886,9337509
1887,9337509
1888,9337509
1889,9373177
1890,9373177
1891,9373177
1892,9373177
1893,9373177
1894,9373177
1895,9373177
1896,9373177
1897,9410708
1898,9410708
1899,9410708
1900,9410708
1901,9410708
1902,9410708
1903,9410708
1904,9410708
1905,9456256
1906,9456256
1907,9456256
1908,9456256
1909,9456256
1910,9456256
1911,9456256
1912,9456256
1913,9492532
1914,9492532
1915,9492532
1916,9492532
1917,9492532
1918,9492532
1919,9492532
1920,9492532
1921,9534866
1922,9534866
1923,9534866
1924,9534866
1925,9534866
1926,9534866
1927,9534866
1928,9534866
1929,9573275
1930,9573275
1931,9573275
1932,9573275
1933,9573275
1934,9573275
1935,9573275
1936,9573275
1937,9611416
1938,9611416
1939,9611416
1940,9611416
1941,9611416
1942,9611416
1943,9611416
1944,9611416
1945,9648448
1946,9648448
1947,9648448
1948,9648448
1949,9648448
1950,9648448
1951,9648448
1952,9648448
1953,9681704
1954,9681704
1955,9681704
1956,9681704
1957,9681704
1958,9681704
1959,9681704
1960,9681704
1961,9721553
1962,9721553
1963,9721553
1964,9721553
1965,9721553
1966,9721553
1967,9721553
1968,9721553
1969,9763982
1970,9763982
1971,9763982
1972,9763982
1973,9763982
1974,9763982
1975,9763982
1976,9763982
1977,9808928
1978,9808928
1979,9808928
1980,9808928
1981,9808928
1982,9808928
1983,9808928
1984,9808928
1985,9848107
1986,9848107
1987,9848107
1988,9848107
1989,9848107
1990,9848107
1991,9848107
1992,9848107
1993,9882960
1994,9882960
1995,9882960
1996,9882960
1997,9882960
1998,9882960
1999,9882960
2000,9882960
2001,9918573
2002,9918573
2003,9918573
2004,9918573
2005,9918573
2006,9918573
2007,9918573
2008,9918573
2009,9957164
2010,9957164
2011,9957164
2012,9957164
2013,9957164
2014,9957164
2015,9957164
2016,9957164
2017,9996733
2018,9996733
2019,9996733
2020,9996733
2021,9996733
2022,9996733
2023,9996733
2024,9996733
2025,10032179
2026,10032179
2027,10032179
2028,10032179
2029,10032179
2030,10032179
2031,10032179
2032,10032179
2033,10079546
2034,10079546
2035,10079546
2036,10079546
2037,10079546
2038,10079546
2039,10079546
2040,10079546
2041,10118195
2042,10118195
2043,10118195
2044,10118195
2045,10118195
2046,10118195
2047,10118195
2048,10118195
2049,10157158
2050,10157158
2051,10157158
2052,10157158
2053,10157158
2054,10157158
2055,10157158
2056,10157158
2057,10193649
2058,10193649
2059,10193649
2060,10193649
2061,10193649
2062,10193649
2063,10193649
2064,10193649
2065,10231861
2066,10231861
2067,10231861
2068,10231861
2069,10231861
2070,10231861
2071,10231861
2072,10231861
2073,10277959
2074,10277959
2075,10277959
2076,10277959
2077,10277959
2078,10277959
2079,10277959
2080,10277959
2081,10313616
2082,10313616
2083,10313616
2084,10313616
2085,10313616
2086,10313616
2087,10313616
2088,10313616
2089,10348964
2090,10348964
2091,10348964
2092,10348964
2093,10348964
2094,10348964
2095,10348964
2096,10348964
2097,10391374
2098,10391374
2099,10391374
2100,10391374
2101,10391374
2102,10391374
2103,10391374
2104,10391374
2105,10426751
2106,10426751
2107,10426751
2108,10426751
2109,10426751
2110,10426751
2111,10426751
2112,10426751
2113,10462226
2114,10462226
2115,10462226
2116,10462226
2117,10462226
2118,10462226
2119,10462226
2120,10462226
2121,10506241
2122,10506241
2123,10506241
2124,10506241
2125,10506241
2126,10506241
2127,10506241
2128,10506241
2129,10549361
2130,10549361
2131,10549361
2132,10549361
2133,10549361
2134,10549361
2135,10549361
2136,10549361
2137,10591067
2138,10591067
2139,10591067
2140,10591067
2141,10591067
2142,10591067
2143,10591067
2144,10591067
2145,10631280
2146,10631280
2147,10631280
2148,10631280
2149,10631280
2150,10631280
2151,10631280
2152,10631280
2153,10667960
2154,10667960
2155,10667960
2156,10667960
2157,10667960
2158,10667960
2159,10667960
2160,10667960
2161,10709329
2162,10709329
2163,10709329
2164,10709329
2165,10709329
2166,10709329
2167,10709329
2168,10709329
2169,10750295
2170,10750295
2171,10750295
2172,10750295
2173,10750295
2174,10750295
2175,10750295
2176,10750295
2177,10791317
2178,10791317
2179,10791317
2180,10791317
2181,10791317
2182,10791317
2183,10791317
2184,10791317
2185,10831178
2186,10831178
2187,10831178
2188,10831178
2189,10831178
2190,10831178
2191,10831178
2192,10831178
2193,10871733
2194,10871733
2195,10871733
2196,10871733
2197,10871733
2198,10871733
2199,10871733
2200,10871733
2201,10910549
2202,10910549
2203,10910549
2204,10910549
2205,10910549
2206,10910549
2207,10910549
2208,10910549
2209,10943015
2210,10943015
2211,10943015
2212,10943015
2213,10943015
2214,10943015
2215,10943015
2216,10943015
2217,10976870
2218,10976870
2219,10976870
2220,10976870
2221,10976870
2222,10976870
2223,10976870
2224,10976870
2225,11015850
2226,11015850
2227,11015850
2228,11015850
2229,11015850
2230,11015850
2231,11015850
2232,11015850
2233,11050785
2234,11050785
2235,11050785
2236,11050785
2237,11050785
2238,11050785
2239,11050785
2240,11050785
2241,11092079
2242,11092079
2243,11092079
2244,11092079
2245,11092079
2246,11092079
2247,11092079
2248,11092079
2249,11129476
2250,11129476
2251,11129476
2252,11129476
2253,11129476
2254,11129476
2255,11129476
2256,11129476
2257,11165792
2258,11165792
2259,11165792
2260,11165792
2261,11165792
2262,11165792
2263,11165792
2264,11165792
2265,11205965
2266,11205965
2267,11205965
2268,11205965
2269,11205965
2270,11205965
2271,11205965
2272,11205965
2273,11243652
2274,11243652
2275,11243652
2276,11243652
2277,11243652
2278,11243652
2279,11243652
2280,11243652
2281,11285798
2282,11285798
2283,11285798
2284,11285798
2285,11285798
2286,11285798
2287,11285798
2288,11285798
2289,11325017
2290,11325017
2291,11325017
2292,11325017
2293,11325017
2294,11325017
2295,11325017
2296,11325017
2297,11368772
2298,11368772
2299,11368772
2300,11368772
2301,11368772
2302,11368772
2303,11368772
2304,11368772
2305,11410842
2306,11410842
2307,11410842
2308,11410842
2309,11410842
2310,11410842
2311,11410842
2312,11410842
2313,11445410
2314,11445410
2315,11445410
2316,11445410
2317,11445410
2318,11445410
2319,11445410
2320,11445410
2321,11481188
2322,11481188
2323,11481188
2324,11481188
2325,11481188
2326,11481188
2327,11481188
2328,11481188
2329,11528359
2330,11528359
2331,11528359
2332,11528359
2333,11528359
2334,11528359
2335,11528359
2336,11528359
2337,11561221
2338,11561221
2339,11561221
2340,11561221
2341,11561221
2342,11561221
2343,11561221
2344,11561221
2345,11597895
2346,11597895
2347,11597895
2348,11597895
2349,11597895
2350,11597895
2351,11597895
2352,11597895
2353,11642375
2354,11642375
2355,11642375
2356,11642375
2357,11642375
2358,11642375
2359,11642375
2360,11642375
2361,11688358
2362,11688358
2363,11688358
2364,11688358
2365,11688358
2366,11688358
2367,11688358
2368,11688358
2369,11723346
2370,11723346
2371,11723346
2372,11723346
2373,11723346
2374,11723346
2375,11723346
2376,11723346
2377,11762278
2378,11762278
2379,11762278
2380,11762278
2381,11762278
2382,11762278
2383,11762278
2384,11762278
2385,11800845
2386,11800845
2387,11800845
2388,11800845
2389,11800845
2390,11800845
2391,11800845
2392,11800845
2393,11840512
2394,11840512
2395,11840512
2396,11840512
2397,11840512
2398,11840512
2399,11840512
2400,11840512
2401,11876477
2402,11876477
2403,11876477
2404,11876477
2405,11876477
2406,11876477
2407,11876477
2408,11876477
2409,11919726
2410,11919726
2411,11919726
2412,11919726
2413,11919726
2414,11919726
2415,11919726
2416,11919726
2417,11960640
2418,11960640
2419,11960640
2420,11960640
2421,11960640
2422,11960640
2423,11960640
2424,11960640
2425,12003043
2426,12003043
2427,12003043
2428,12003043
2429,12003043
2430,12003043
2431,12003043
2432,12003043
2433,12052238
2434,12052238
2435,12052238
2436,12052238
2437,12052238
2438,12052238
2439,12052238
2440,12052238
2441,12091760
2442,12091760
2443,12091760
2444,12091760
2445,12091760
2446,12091760
2447,12091760
2448,12091760
2449,12127757
2450,12127757
2451,12127757
2452,12127757
2453,12127757
2454,12127757
2455,12127757
2456,12127757
2457,12159253
2458,12159253
2459,12159253
2460,12159253
2461,12159253
2462,12159253
2463,12159253
2464,12159253
2465,12194339
2466,12194339
2467,12194339
2468,12194339
2469,12194339
2470,12194339
2471,12194339
2472,12194339
2473,12242532
2474,12242532
2475,12242532
2476,12242532
2477,12242532
2478,12242532
2479,12242532
2480,12242532
2481,12283386
2482,12283386
2483,12283386
2484,12283386
2485,12283386
2486,12283386
2487,12283386
2488,12283386
2489,12318781
2490,12318781
2491,12318781
2492,12318781
2493,12318781
2494,12318781
2495,12318781
2496,12318781
2497,12353181
2498,12353181
2499,12353181
2500,12353181
2501,12353181
2502,12353181
2503,12353181
2504,12353181
2505,12396027
2506,12396027
2507,12396027
2508,12396027
2509,12396027
2510,12396027
2511,12396027
2512,12396027
2513,12435918
2514,12435918
2515,12435918
2516,12435918
2517,12435918
2518,12435918
2519,12435918
2520,12435918
2521,12478274
2522,12478274
2523,12478274
2524,12478274
2525,12478274
2526,12478274
2527,12478274
2528,12478274
2529,12516878
2530,12516878
2531,12516878
2532,12516878
2533,12516878
2534,12516878
2535,12516878
2536,12516878
2537,12554162
2538,12554162
2539,12554162
2540,12554162
2541,12554162
2542,12554162
2543,12554162
2544,12554162
2545,12589969
2546,12589969
2547,12589969
2548,12589969
2549,12589969
2550,12589969
2551,12589969
2552,12589969
2553,12631120
2554,12631120
2555,12631120
2556,12631120
2557,12631120
2558,12631120
2559,12631120
2560,12631120
2561,12672681
2562,12672681
2563,12672681
2564,12672681
2565,12672681
2566,12672681
2567,12672681
2568,12672681
2569,12711632
2570,12711632
2571,12711632
2572,12711632
2573,12711632
2574,12711632
2575,12711632
2576,12711632
2577,12749530
2578,12749530
2579,12749530
2580,12749530
2581,12749530
2582,12749530
2583,12749530
2584,12749530
2585,12785484
2586,12785484
2587,12785484
2588,12785484
2589,12785484
2590,12785484
2591,12785484
2592,12785484
2593,12822476
2594,12822476
2595,12822476
2596,12822476
2597,12822476
2598,12822476
2599,12822476
2600,12822476
2601,12856932
2602,12856932
2603,12856932
2604,12856932
2605,12856932
2606,12856932
2607,12856932
2608,12856932
2609,12899836
2610,12899836
2611,12899836
2612,12899836
2613,12899836
2614,12899836
2615,12899836
2616,12899836
2617,12947117
2618,12947117
2619,12947117
2620,12947117
2621,12947117
2622,12947117
2623,12947117
2624,12947117
2625,12987276
2626,12987276
2627,12987276
2628,12987276
2629,12987276
2630,12987276
2631,12987276
2632,12987276
2633,13039825
2634,13039825
2635,13039825
2636,13039825
2637,13039825
2638,13039825
2639,13039825
2640,13039825
2641,13079360
2642,13079360
2643,13079360
2644,13079360
2645,13079360
2646,13079360
2647,13079360
2648,13079360
2649,13119015
2650,13119015

==> Data/Motivational_Data/cluster_CC.csv <==
x,y
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,445669
20,445669
21,485320
22,485320
23,1108098
24,1108098
25,1153151
26,1153151
27,1723717
28,1723717
29,1764462
30,1764462
31,2336312
32,2336312
33,2378965
34,2378965
35,2940102
36,2940102
37,2978177
38,2978177
39,3487824
40,3487824
41,3536252
42,3536252
43,4058423
44,4058423
45,4098646
46,4098646
47,4659413
48,4659413
49,4701867
50,4701867
51,5181586
52,5181586
53,5226771
54,5226771
55,5773480
56,5773480
57,5822815
58,5822815
59,6320905
60,6320905
61,6358252
62,6358252
63,6827194
64,6827194
65,6867064
66,6867064
67,7356207
68,7356207
69,7405899
70,7405899
71,7928468
72,7928468
73,7977109
74,7977109
75,8544130
76,8544130
77,8581949
78,8581949
79,9099679
80,9099679
81,9138567
82,9138567
83,9629204
84,9629204
85,9678452
86,9678452
87,10213926
88,10213926
89,10257200
90,10257200
91,10726560
92,10726560
93,10769715
94,10769715
95,11306377
96,11306377
97,11342265
98,11342265
99,11811185
100,11811185
101,11847190
102,11847190
103,12338005
104,12338005
105,12386764
106,12386764
107,12837514
108,12837514
109,12886363
110,12886363
111,13444400
112,13444400
113,13485124
114,13485124
115,14008815
116,14008815
117,14052740
118,14052740
119,14580807
120,14580807
121,14617071
122,14617071
123,15120667
124,15120667
125,15156144
126,15156144
127,15742060
128,15742060
129,15771982
130,15771982
131,16224261
132,16224261
133,16271016
134,16271016
135,16797133
136,16797133
137,16844615
138,16844615
139,17371665
140,17371665
141,17414281
142,17414281
143,17931943
144,17931943
145,17968103
146,17968103
147,18414313
148,18414313
149,18451176
150,18451176
151,19036049
152,19036049
153,19082624
154,19082624
155,19620966
156,19620966
157,19653833
158,19653833
159,20184532
160,20184532
161,20227065
162,20227065
163,20689189
164,20689189
165,20728953
166,20728953
167,21191326
168,21191326
169,21229395
170,21229395
171,21659545
172,21659545
173,21697564
174,21697564
175,22265953
176,22265953
177,22304378
178,22304378
179,22722880
180,22722880
181,22758674
182,22758674
183,23222184
184,23222184
185,23271208
186,23271208
187,23723563
188,23723563
189,23762799
190,23762799
191,24303418
192,24303418
193,24341224
194,24341224
195,24766698
196,24766698
197,24810277
198,24810277
199,25409439
200,25409439
201,25455914
202,25455914
203,25907294
204,25907294
205,25945487
206,25945487
207,26541232
208,26541232
209,26580095
210,26580095
211,27018704
212,27018704
213,27060745
214,27060745
215,27566621
216,27566621
217,27608361
218,27608361
219,28033953
220,28033953
221,28073797
222,28073797
223,28712179
224,28712179
225,28748357
226,28748357
227,29235726
228,29235726
229,29278796
230,29278796
231,29729483
232,29729483
233,29773631
234,29773631
235,30238424
236,30238424
237,30268387
238,30268387
239,30764601
240,30764601
241,30802598
242,30802598
243,31275469
244,31275469
245,31315653
246,31315653
247,31964032
248,31964032
249,32007802
250,32007802
251,32621394
252,32621394
253,32656722
254,32656722
255,33243101
256,33243101
257,33286974
258,33286974
259,33759797
260,33759797
261,33800864
262,33800864
263,34171791
264,34171791
265,34209775
266,34209775
267,34667358
268,34667358
269,34706269
270,34706269
271,35165485
272,35165485
273,35207766
274,35207766
275,35645316
276,35645316
277,35693610
278,35693610
279,36222662
280,36222662
281,36266137
282,36266137
283,36679705
284,36679705
285,36722824
286,36722824
287,37145552
288,37145552
289,37188131
290,37188131
291,37650104
292,37650104
293,37708863
294,37708863
295,38173456
296,38173456
297,38220815
298,38220815
299,38678699
300,38678699
301,38716683
302,38716683
303,39233820
304,39233820
305,39274458
306,39274458
307,39710557
308,39710557
309,39753768
310,39753768
311,40203240
312,40203240
313,40241782
314,40241782
315,40693610
316,40693610
317,40741650
318,40741650
319,41278866
320,41278866
321,41324225
322,41324225
323,41818047
324,41818047
325,41860553
326,41860553
327,42305816
328,42305816
329,42344129
330,42344129
331,42842406
332,42842406
333,42888462
334,42888462
335,43322641
336,43322641
337,43367233
338,43367233
339,43826239
340,43826239
341,43873617
342,43873617
343,44568951
344,44568951
345,44605681
346,44605681
347,45044789
348,45044789
349,45082743
350,45082743
351,45574298
352,45574298
353,45615027
354,45615027
355,46052974
356,46052974
357,46091994
358,46091994
359,46676611
360,46676611
361,46719072
362,46719072
363,47233340
364,47233340
365,47275028
366,47275028
367,47849997
368,47849997
369,47890638
370,47890638
371,48366709
372,48366709
373,48409279
374,48409279
375,48831773
376,48831773
377,48869347
378,48869347
379,49337471
380,49337471
381,49375143
382,49375143
383,49896442
384,49896442
385,49929427
386,49929427
387,50483082
388,50483082
389,50518409
390,50518409
391,51045322
392,51045322
393,51083522
394,51083522
395,51542193
396,51542193
397,51582046
398,51582046
399,52079275
400,52079275
401,52120708
402,52120708
403,52554689
404,52554689
405,52591275
406,52591275
407,53033903
408,53033903
409,53072393
410,53072393
411,53524208
412,53524208
413,53567483
414,53567483
415,53940925
416,53940925
417,53988549
418,53988549
419,54425816
420,54425816
421,54463442
422,54463442
423,54798109
424,54798109
425,54846767
426,54846767
427,55344053
428,55344053
429,55385233
430,55385233
431,55838987
432,55838987
433,55881513
434,55881513
435,56334960
436,56334960
437,56380626
438,56380626
439,56799817
440,56799817
441,56833176
442,56833176
443,57278983
444,57278983
445,57315195
446,57315195
447,57744569
448,57744569
449,57786643
450,57786643
451,58275586
452,58275586
453,58317122
454,58317122
455,58825246
456,58825246
457,58873020
458,58873020
459,59329569
460,59329569
461,59370009
462,59370009
463,59808177
464,59808177
465,59841944
466,59841944
467,60306136
468,60306136
469,60350895
470,60350895
471,60804582
472,60804582
473,60850465
474,60850465
475,61275582
476,61275582
477,61311780
478,61311780
479,61768676
480,61768676
481,61808695
482,61808695
483,62247320
484,62247320
485,62290783
486,62290783
487,62752937
488,62752937
489,62787603
490,62787603
491,63273025
492,63273025
493,63316519
494,63316519
495,63798580
496,63798580
497,63835995
498,63835995
499,64311527
500,64311527
501,64350708
502,64350708
503,64866912
504,64866912
505,64907620
506,64907620
507,65427298
508,65427298
509,65465005
510,65465005
511,65920939
512,65920939
513,65957938
514,65957938
515,66398917
516,66398917
517,66455327
518,66455327
519,66955327
520,66955327
521,66995371
522,66995371
523,67490953
524,67490953
525,67531134
526,67531134
527,67953760
528,67953760
529,67991721
530,67991721
531,68469719
532,68469719
533,68509172
534,68509172
535,68994135
536,68994135
537,69032149
538,69032149
539,69559518
540,69559518
541,69603322
542,69603322
543,70103441
544,70103441
545,70146807
546,70146807
547,70626795
548,70626795
549,70664592
550,70664592
551,71087060
552,71087060
553,71128867
554,71128867
555,71611159
556,71611159
557,71647938
558,71647938
559,72165191
560,72165191
561,72204473
562,72204473
563,72636289
564,72636289
565,72667713
566,72667713
567,73174527
568,73174527
569,73220741
570,73220741
571,73734120
572,73734120
573,73771604
574,73771604
575,74208978
576,74208978
577,74243543
578,74243543
579,74692692
580,74692692
581,74730392
582,74730392
583,75212483
584,75212483
585,75248509
586,75248509
587,75680214
588,75680214
589,75718642
590,75718642
591,76217658
592,76217658
593,76263152
594,76263152
595,76776476
596,76776476
597,76824237
598,76824237
599,77217230
600,77217230
601,77258853
602,77258853
603,77694340
604,77694340
605,77739123
606,77739123
607,78199716
608,78199716
609,78240130
610,78240130
611,78668284
612,78668284
613,78710371
614,78710371
615,79143609
616,79143609
617,79179689
618,79179689
619,79589074
620,79589074
621,79626506
622,79626506
623,80030334
624,80030334
625,80067096
626,80067096
627,80573562
628,80573562
629,80614556
630,80614556
631,81043099
632,81043099
633,81085714
634,81085714
635,81566750
636,81566750
637,81602315
638,81602315
639,82063487
640,82063487
641,82101827
642,82101827
643,82573746
644,82573746
645,82615294
646,82615294
647,83030067
648,83030067
649,83065609
650,83065609
651,83535127
652,83535127
653,83573005
654,83573005
655,84000098
656,84000098
657,84043001
658,84043001
659,84517707
660,84517707
661,84560699
662,84560699
663,85140512
664,85140512
665,85182313
666,85182313
667,85664778
668,85664778
669,85696968
670,85696968
671,86150515
672,86150515
673,86187467
674,86187467
675,86637086
676,86637086
677,86677294
678,86677294
679,87109721
680,87109721
681,87145077
682,87145077
683,87582599
684,87582599
685,87635819
686,87635819
687,88138320
688,88138320
689,88181856
690,88181856
691,88623779
692,88623779
693,88663820
694,88663820
695,89241657
696,89241657
697,89288573
698,89288573
699,89730813
700,89730813
701,89768311
702,89768311
703,90199226
704,90199226
705,90246743
706,90246743
707,90675153
708,90675153
709,90712587
710,90712587
711,91270477
712,91270477
713,91311153
714,91311153
715,91766469
716,91766469
717,91798377
718,91798377
719,92251846
720,92251846
721,92283576
722,92283576
723,92812908
724,92812908
725,92845198
726,92845198
727,93257234
728,93257234
729,93296503
730,93296503
731,93675440
732,93675440
733,93717178
734,93717178
735,94301570
736,94301570
737,94340099
738,94340099
739,94854186
740,94854186
741,94888816
742,94888816
743,95298517
744,95298517
745,95343972
746,95343972
747,95819444
748,95819444
749,95852345
750,95852345
751,96364023
752,96364023
753,96404227
754,96404227
755,96872185
756,96872185
757,96918499
758,96918499
759,97411742
760,97411742
761,97446990
762,97446990
763,98010720
764,98010720
765,98044539
766,98044539
767,98561201
768,98561201
769,98597520
770,98597520
771,99084937
772,99084937
773,99122837
774,99122837
775,99638593
776,99638593
777,99677468
778,99677468
779,100154865
780,100154865
781,100198574
782,100198574
783,100790697
784,100790697
785,100828063
786,100828063
787,101314042
788,101314042
789,101349025
790,101349025
791,101957313
792,101957313
793,101994703
794,101994703
795,102553434
796,102553434
797,102604881
798,102604881
799,103127285
800,103127285
801,103166162
802,103166162
803,103628466
804,103628466
805,103681295
806,103681295
807,104308488
808,104308488
809,104350942
810,104350942
811,104806159
812,104806159
813,104845057
814,104845057
815,105312254
816,105312254
817,105352749
818,105352749
819,105845829
820,105845829
821,105882628
822,105882628
823,106329768
824,106329768
825,106366627
826,106366627
827,106822695
828,106822695
829,106863635
830,106863635
831,107410852
832,107410852
833,107447514
834,107447514
835,107887395
836,107887395
837,107927179
838,107927179
839,108518001
840,108518001
841,108555283
842,108555283
843,109058249
844,109058249
845,109096138
846,109096138
847,109577396
848,109577396
849,109613053
850,109613053
851,110113980
852,110113980
853,110152574
854,110152574
855,61033996
856,61033996
857,61076023
858,61076023
859,61606323
860,61606323
861,61645998
862,61645998
863,61672127
864,61672127
865,61711803
866,61711803
867,62182886
868,62182886
869,62216495
870,62216495
871,62240221
872,62240221
873,62276667
874,62276667
875,62679232
876,62679232
877,62716877
878,62716877
879,62742874
880,62742874
881,62782476
882,62782476
883,63166342
884,63166342
885,63204099
886,63204099
887,63234134
888,63234134
889,63275916
890,63275916
891,63789005
892,63789005
893,63840122
894,63840122
895,63864479
896,63864479
897,63905681
898,63905681
899,64403983
900,64403983
901,64439591
902,64439591
903,64467321
904,64467321
905,64508337
906,64508337
907,64949745
908,64949745
909,64990430
910,64990430
911,65016359
912,65016359
913,65048955
914,65048955
915,65468585
916,65468585
917,65511580
918,65511580
919,65539366
920,65539366
921,65578147
922,65578147
923,66022937
924,66022937
925,66065722
926,66065722
927,66092148
928,66092148
929,66133065
930,66133065
931,66534552
932,66534552
933,66578373
934,66578373
935,66604834
936,66604834
937,66645157
938,66645157
939,67175224
940,67175224
941,67216448
942,67216448
943,67244221
944,67244221
945,67289444
946,67289444
947,67655341
948,67655341
949,67697047
950,67697047
951,67723637
952,67723637
953,67767886
954,67767886
955,68197794
956,68197794
957,68232716
958,68232716
959,68257033
960,68257033
961,68296724
962,68296724
963,68742725
964,68742725
965,68787771
966,68787771
967,68811212
968,68811212
969,68849690
970,68849690
971,69304215
972,69304215
973,69343872
974,69343872
975,69368191
976,69368191
977,69412018
978,69412018
979,69802728
980,69802728
981,69845220
982,69845220
983,69871327
984,69871327
985,69915478
986,69915478
987,70373893
988,70373893
989,70416832
990,70416832
991,70443088
992,70443088
993,70476807
994,70476807
995,70958574
996,70958574
997,71009216
998,71009216
999,71034551
1000,71034551
1001,71071524
1002,71071524
1003,71527066
1004,71527066
1005,71564349
1006,71564349
1007,71596723
1008,71596723
1009,71633429
1010,71633429
1011,72019815
1012,72019815
1013,72057447
1014,72057447
1015,72085387
1016,72085387
1017,72127840
1018,72127840
1019,72571486
1020,72571486
1021,72608405
1022,72608405
1023,72634439
1024,72634439
1025,72682672
1026,72682672
1027,73160433
1028,73160433
1029,73199928
1030,73199928
1031,73224756
1032,73224756
1033,73263557
1034,73263557
1035,73666248
1036,73666248
1037,73702674
1038,73702674
1039,73727465
1040,73727465
1041,73763029
1042,73763029
1043,74154022
1044,74154022
1045,74195366
1046,74195366
1047,74223048
1048,74223048
1049,74258633
1050,74258633
1051,74691784
1052,74691784
1053,74725918
1054,74725918
1055,74749978
1056,74749978
1057,74791638
1058,74791638
1059,75229833
1060,75229833
1061,75264917
1062,75264917
1063,75292761
1064,75292761
1065,75328487
1066,75328487
1067,75785190
1068,75785190
1069,75824636
1070,75824636
1071,75850721
1072,75850721
1073,75891181
1074,75891181
1075,76331558
1076,76331558
1077,76368628
1078,76368628
1079,76394275
1080,76394275
1081,76436206
1082,76436206
1083,76865388
1084,76865388
1085,76903812
1086,76903812
1087,76931753
1088,76931753
1089,76969355
1090,76969355
1091,77363988
1092,77363988
1093,77406827
1094,77406827
1095,77433957
1096,77433957
1097,77478378
1098,77478378
1099,77943579
1100,77943579
1101,77981689
1102,77981689
1103,78005185
1104,78005185
1105,78047738
1106,78047738
1107,78488257
1108,78488257
1109,78538432
1110,78538432
1111,78565655
1112,78565655
1113,78599697
1114,78599697
1115,79075126
1116,79075126
1117,79108223
1118,79108223
1119,79132000
1120,79132000
1121,79174411
1122,79174411
1123,79615614
1124,79615614
1125,79652395
1126,79652395
1127,79678637
1128,79678637
1129,79718783
1130,79718783
1131,80107466
1132,80107466
1133,80156831
1134,80156831
1135,80182278
1136,80182278
1137,80215292
1138,80215292
1139,80729381
1140,80729381
1141,80775824
1142,80775824
1143,80802143
1144,80802143
1145,80851077
1146,80851077
1147,81370972
1148,81370972
1149,81410178
1150,81410178
1151,81433742
1152,81433742
1153,81469556
1154,81469556
1155,81855096
1156,81855096
1157,81896988
1158,81896988
1159,81919646
1160,81919646
1161,81963701
1162,81963701
1163,82408929
1164,82408929
1165,82442909
1166,82442909
1167,82471262
1168,82471262
1169,82505950
1170,82505950
1171,82929164
1172,82929164
1173,82969427
1174,82969427
1175,82998326
1176,82998326
1177,83035630
1178,83035630
1179,83425201
1180,83425201
1181,83470469
1182,83470469
1183,83497273
1184,83497273
1185,83540228
1186,83540228
1187,83976144
1188,83976144
1189,84013966
1190,84013966
1191,84040405
1192,84040405
1193,84081999
1194,84081999
1195,84476191
1196,84476191
1197,84514545
1198,84514545
1199,84540179
1200,84540179
1201,84583079
1202,84583079
1203,84976800
1204,84976800
1205,85029387
1206,85029387
1207,85054027
1208,85054027
1209,85097466
1210,85097466
1211,85506714
1212,85506714
1213,85547287
1214,85547287
1215,85576706
1216,85576706
1217,85615754
1218,85615754
1219,86008572
1220,86008572
1221,86046516
1222,86046516
1223,86072584
1224,86072584
1225,86112230
1226,86112230
1227,86531710
1228,86531710
1229,86574059
1230,86574059
1231,86597869
1232,86597869
1233,86634099
1234,86634099
1235,87020238
1236,87020238
1237,87070449
1238,87070449
1239,87098583
1240,87098583
1241,87136770
1242,87136770
1243,87532565
1244,87532565
1245,87566931
1246,87566931
1247,87595080
1248,87595080
1249,87637425
1250,87637425
1251,88057250
1252,88057250
1253,88092684
1254,88092684
1255,88118710
1256,88118710
1257,88156618
1258,88156618
1259,88554497
1260,88554497
1261,88594067
1262,88594067
1263,88619049
1264,88619049
1265,88659016
1266,88659016
1267,89085201
1268,89085201
1269,89128421
1270,89128421
1271,89154602
1272,89154602
1273,89189388
1274,89189388
1275,89609269
1276,89609269
1277,89648519
1278,89648519
1279,89677337
1280,89677337
1281,89717900
1282,89717900
1283,90083215
1284,90083215
1285,90124346
1286,90124346
1287,90147500
1288,90147500
1289,90187035
1290,90187035
1291,90618812
1292,90618812
1293,90653498
1294,90653498
1295,90683464
1296,90683464
1297,90718895
1298,90718895
1299,91095967
1300,91095967
1301,91133070
1302,91133070
1303,91161294
1304,91161294
1305,91204495
1306,91204495
1307,91601514
1308,91601514
1309,91646733
1310,91646733
1311,91670762
1312,91670762
1313,91709058
1314,91709058
1315,92124497
1316,92124497
1317,92161801
1318,92161801
1319,92186340
1320,92186340
1321,92223525
1322,92223525
1323,92637660
1324,92637660
1325,92683312
1326,92683312
1327,92713871
1328,92713871
1329,92750926
1330,92750926
1331,93157345
1332,93157345
1333,93197487
1334,93197487
1335,93226371
1336,93226371
1337,93268253
1338,93268253
1339,93691216
1340,93691216
1341,93726861
1342,93726861
1343,93750873
1344,93750873
1345,93788704
1346,93788704
1347,94164207
1348,94164207
1349,94211524
1350,94211524
1351,94237460
1352,94237460
1353,94275703
1354,94275703
1355,94674651
1356,94674651
1357,94710689
1358,94710689
1359,94735578
1360,94735578
1361,94779960
1362,94779960
1363,95187837
1364,95187837
1365,95240419
1366,95240419
1367,95265798
1368,95265798
1369,95305892
1370,95305892
1371,95700363
1372,95700363
1373,95742342
1374,95742342
1375,95768354
1376,95768354
1377,95804554
1378,95804554
1379,96181020
1380,96181020
1381,96232279
1382,96232279
1383,96257689
1384,96257689
1385,96298354
1386,96298354
1387,96703398
1388,96703398
1389,96745811
1390,96745811
1391,96769865
1392,96769865
1393,96803346
1394,96803346
1395,97224679
1396,97224679
1397,97265362
1398,97265362
1399,97289284
1400,97289284
1401,97329793
1402,97329793
1403,97730248
1404,97730248
1405,97760180
1406,97760180
1407,97787813
1408,97787813
1409,97831516
1410,97831516
1411,98217848
1412,98217848
1413,98251586
1414,98251586
1415,98282187
1416,98282187
1417,98323221
1418,98323221
1419,98714028
1420,98714028
1421,98755082
1422,98755082
1423,98783099
1424,98783099
1425,98829574
1426,98829574
1427,99194882
1428,99194882
1429,99238384
1430,99238384
1431,99269669
1432,99269669
1433,99303830
1434,99303830
1435,99669549
1436,99669549
1437,99715127
1438,99715127
1439,99748350
1440,99748350
1441,99790913
1442,99790913
1443,100130459
1444,100130459
1445,100170956
1446,100170956
1447,100197885
1448,100197885
1449,100234986
1450,100234986
1451,100603436
1452,100603436
1453,100642754
1454,100642754
1455,100668056
1456,100668056
1457,100703825
1458,100703825
1459,101053952
1460,101053952
1461,101103256
1462,101103256
1463,101128959
1464,101128959
1465,101171618
1466,101171618
1467,101566337
1468,101566337
1469,101610121
1470,101610121
1471,101633970
1472,101633970
1473,101669086
1474,101669086
1475,102088802
1476,102088802
1477,102131072
1478,102131072
1479,102158417
1480,102158417
1481,102196877
1482,102196877
1483,102643945
1484,102643945
1485,102691003
1486,102691003
1487,102718301
1488,102718301
1489,102756274
1490,102756274
1491,103145178
1492,103145178
1493,103185577
1494,103185577
1495,103207488
1496,103207488
1497,103245669
1498,103245669
1499,103713419
1500,103713419
1501,103748533
1502,103748533
1503,103772383
1504,103772383
1505,103812943
1506,103812943
1507,104200112
1508,104200112
1509,104247973
1510,104247973
1511,104279094
1512,104279094
1513,104316149
1514,104316149
1515,104757680
1516,104757680
1517,104793556
1518,104793556
1519,104819202
1520,104819202
1521,104856527
1522,104856527
1523,105236388
1524,105236388
1525,105281162
1526,105281162
1527,105305316
1528,105305316
1529,105340493
1530,105340493
1531,105745063
1532,105745063
1533,105804952
1534,105804952
1535,105828664
1536,105828664
1537,105865907
1538,105865907
1539,106322856
1540,106322856
1541,106354597
1542,106354597
1543,106381418
1544,106381418
1545,106426481
1546,106426481
1547,106778791
1548,106778791
1549,106813505
1550,106813505
1551,106839258
1552,106839258
1553,106881217
1554,106881217
1555,107240626
1556,107240626
1557,107277394
1558,107277394
1559,107303229
1560,107303229
1561,107350081
1562,107350081
1563,107716144
1564,107716144
1565,107753453
1566,107753453
1567,107782305
1568,107782305
1569,107826878
1570,107826878
1571,108198586
1572,108198586
1573,108233344
1574,108233344
1575,108255808
1576,108255808
1577,108296884
1578,108296884
1579,108674189
1580,108674189
1581,108728389
1582,108728389
1583,108755254
1584,108755254
1585,108789275
1586,108789275
1587,109181616
1588,109181616
1589,109222706
1590,109222706
1591,109250058
1592,109250058
1593,109297953
1594,109297953
1595,109749186
1596,109749186
1597,109788466
1598,109788466
1599,109816024
1600,109816024
1601,109850441
1602,109850441
1603,110225477
1604,110225477
1605,110263216
1606,110263216
1607,110289538
1608,110289538
1609,110334346
1610,110334346
1611,110715864
1612,110715864
1613,110765967
1614,110765967
1615,110792068
1616,110792068
1617,110837929
1618,110837929
1619,111276645
1620,111276645
1621,111320362
1622,111320362
1623,111345352
1624,111345352
1625,111381539
1626,111381539
1627,111709920
1628,111709920
1629,111751335
1630,111751335
1631,111776175
1632,111776175
1633,111812469
1634,111812469
1635,112169861
1636,112169861
1637,112213613
1638,112213613
1639,112241161
1640,112241161
1641,112278801
1642,112278801
1643,112608021
1644,112608021
1645,112658793
1646,112658793
1647,112683545
1648,112683545
1649,112723157
1650,112723157
1651,113111066
1652,113111066
1653,113152713
1654,113152713
1655,113179370
1656,113179370
1657,113215468
1658,113215468
1659,113560811
1660,113560811
1661,113606296
1662,113606296
1663,113629345
1664,113629345
1665,113670028
1666,113670028
1667,114033051
1668,114033051
1669,114069165
1670,114069165
1671,114096066
1672,114096066
1673,114142314
1674,114142314
1675,114551599
1676,114551599
1677,114599386
1678,114599386
1679,114629127
1680,114629127
1681,114669393
1682,114669393
1683,115045858
1684,115045858
1685,115088899
1686,115088899
1687,115114247
1688,115114247
1689,115155248
1690,115155248
1691,115589999
1692,115589999
1693,115634301
1694,115634301
1695,115663857
1696,115663857
1697,115704168
1698,115704168
1699,116119702
1700,116119702
1701,116160013
1702,116160013
1703,116183629
1704,116183629
1705,116225344
1706,116225344
1707,116568102
1708,116568102
1709,116606616
1710,116606616
1711,116632619
1712,116632619
1713,116670231
1714,116670231
1715,117057477
1716,117057477
1717,117105492
1718,117105492
1719,117130362
1720,117130362
1721,117174507
1722,117174507
1723,117623663
1724,117623663
1725,117664253
1726,117664253
1727,117689467
1728,117689467
1729,117730301
1730,117730301
1731,118111811
1732,118111811
1733,118150081
1734,118150081
1735,118176513
1736,118176513
1737,118216018
1738,118216018
1739,118580365
1740,118580365
1741,118624451
1742,118624451
1743,118653038
1744,118653038
1745,118694926
1746,118694926
1747,119163548
1748,119163548
1749,119201978
1750,119201978
1751,119228898
1752,119228898
1753,119274931
1754,119274931
1755,119677141
1756,119677141
1757,119715915
1758,119715915
1759,119741201
1760,119741201
1761,119778323
1762,119778323
1763,120215602
1764,120215602
1765,120257710
1766,120257710
1767,120282699
1768,120282699
1769,120325908
1770,120325908
1771,120732482
1772,120732482
1773,120776338
1774,120776338
1775,120802372
1776,120802372
1777,120841062
1778,120841062
1779,121193521
1780,121193521
1781,121230501
1782,121230501
1783,121257670
1784,121257670
1785,121295717
1786,121295717
1787,121732250
1788,121732250
1789,121769539
1790,121769539
1791,121796640
1792,121796640
1793,121833711
1794,121833711
1795,122182723
1796,122182723
1797,122219310
1798,122219310
1799,122246004
1800,122246004
1801,122283043
1802,122283043
1803,122724651
1804,122724651
1805,122768783
1806,122768783
1807,122793819
1808,122793819
1809,122832946
1810,122832946
1811,123245736
1812,123245736
1813,123281731
1814,123281731
1815,123306885
1816,123306885
1817,123344591
1818,123344591
1819,123738202
1820,123738202
1821,123779786
1822,123779786
1823,123807903
1824,123807903
1825,123839922
1826,123839922
1827,124272532
1828,124272532
1829,124326962
1830,124326962
1831,124351805
1832,124351805
1833,124390452
1834,124390452
1835,124779717
1836,124779717
1837,124816352
1838,124816352
1839,124840975
1840,124840975
1841,124880909
1842,124880909
1843,125272462
1844,125272462
1845,125320876
1846,125320876
1847,125347120
1848,125347120
1849,125384762
1850,125384762
1851,125795257
1852,125795257
1853,125842649
1854,125842649
1855,125867494
1856,125867494
1857,125907998
1858,125907998
1859,126392837
1860,126392837
1861,126442238
1862,126442238
1863,126465581
1864,126465581
1865,126501368
1866,126501368
1867,126894021
1868,126894021
1869,126939985
1870,126939985
1871,126964564
1872,126964564
1873,127004147
1874,127004147
1875,127347716
1876,127347716
1877,127390025
1878,127390025
1879,127415481
1880,127415481
1881,127451786
1882,127451786
1883,127832313
1884,127832313
1885,127875409
1886,127875409
1887,127899714
1888,127899714
1889,127935382
1890,127935382
1891,128343137
1892,128343137
1893,128385787
1894,128385787
1895,128410395
1896,128410395
1897,128447926
1898,128447926
1899,128872660
1900,128872660
1901,128919726
1902,128919726
1903,128943527
1904,128943527
1905,128989075
1906,128989075
1907,129407191
1908,129407191
1909,129447773
1910,129447773
1911,129471534
1912,129471534
1913,129507810
1914,129507810
1915,129908679
1916,129908679
1917,129957086
1918,129957086
1919,129982571
1920,129982571
1921,130024905
1922,130024905
1923,130408850
1924,130408850
1925,130444064
1926,130444064
1927,130468194
1928,130468194
1929,130506603
1930,130506603
1931,130856716
1932,130856716
1933,130893366
1934,130893366
1935,130921182
1936,130921182
1937,130959323
1938,130959323
1939,131347160
1940,131347160
1941,131396394
1942,131396394
1943,131425452
1944,131425452
1945,131462484
1946,131462484
1947,131886721
1948,131886721
1949,131936434
1950,131936434
1951,131964419
1952,131964419
1953,131997675
1954,131997675
1955,132457893
1956,132457893
1957,132499570
1958,132499570
1959,132527309
1960,132527309
1961,132567158
1962,132567158
1963,132982083
1964,132982083
1965,133028093
1966,133028093
1967,133060292
1968,133060292
1969,133102721
1970,133102721
1971,133508820
1972,133508820
1973,133550458
1974,133550458
1975,133577629
1976,133577629
1977,133622575
1978,133622575
1979,134010079
1980,134010079
1981,134063138
1982,134063138
1983,134088037
1984,134088037
1985,134127216
1986,134127216
1987,134670703
1988,134670703
1989,134706174
1990,134706174
1991,134731169
1992,134731169
1993,134766022
1994,134766022
1995,135102216
1996,135102216
1997,135150708
1998,135150708
1999,135174187
2000,135174187
2001,135209800
2002,135209800
2003,135670622
2004,135670622
2005,135704910
2006,135704910
2007,135730432
2008,135730432
2009,135769023
2010,135769023
2011,136130326
2012,136130326
2013,136169871
2014,136169871
2015,136197122
2016,136197122
2017,136236691
2018,136236691
2019,136633896
2020,136633896
2021,136680616
2022,136680616
2023,136718877
2024,136718877
2025,136754323
2026,136754323
2027,137164008
2028,137164008
2029,137206992
2030,137206992
2031,137237235
2032,137237235
2033,137284602
2034,137284602
2035,137671980
2036,137671980
2037,137717130
2038,137717130
2039,137745359
2040,137745359
2041,137784008
2042,137784008
2043,138233561
2044,138233561
2045,138270835
2046,138270835
2047,138298116
2048,138298116
2049,138337079
2050,138337079
2051,138723481
2052,138723481
2053,138774098
2054,138774098
2055,138801443
2056,138801443
2057,138837934
2058,138837934
2059,139367939
2060,139367939
2061,139409976
2062,139409976
2063,139435222
2064,139435222
2065,139473434
2066,139473434
2067,139847745
2068,139847745
2069,139884385
2070,139884385
2071,139911593
2072,139911593
2073,139957691
2074,139957691
2075,140388643
2076,140388643
2077,140437216
2078,140437216
2079,140462291
2080,140462291
2081,140497948
2082,140497948
2083,140911155
2084,140911155
2085,140972703
2086,140972703
2087,140999117
2088,140999117
2089,141034465
2090,141034465
2091,141405511
2092,141405511
2093,141447365
2094,141447365
2095,141473790
2096,141473790
2097,141516200
2098,141516200
2099,141833435
2100,141833435
2101,141878556
2102,141878556
2103,141905759
2104,141905759
2105,141941136
2106,141941136
2107,142332601
2108,142332601
2109,142374549
2110,142374549
2111,142399954
2112,142399954
2113,142435429
2114,142435429
2115,142880886
2116,142880886
2117,142916723
2118,142916723
2119,142943739
2120,142943739
2121,142987754
2122,142987754
2123,143369900
2124,143369900
2125,143414297
2126,143414297
2127,143438805
2128,143438805
2129,143481925
2130,143481925
2131,143918784
2132,143918784
2133,143966650
2134,143966650
2135,143994175
2136,143994175
2137,144035881
2138,144035881
2139,144470103
2140,144470103
2141,144510446
2142,144510446
2143,144534879
2144,144534879
2145,144575092
2146,144575092
2147,145050637
2148,145050637
2149,145091896
2150,145091896
2151,145118904
2152,145118904
2153,145155584
2154,145155584
2155,145559882
2156,145559882
2157,145595145
2158,145595145
2159,145621308
2160,145621308
2161,145662677
2162,145662677
2163,146099915
2164,146099915
2165,146150871
2166,146150871
2167,146173426
2168,146173426
2169,146214392
2170,146214392
2171,146618692
2172,146618692
2173,146658830
2174,146658830
2175,146681683
2176,146681683
2177,146722705
2178,146722705
2179,147145830
2180,147145830
2181,147190047
2182,147190047
2183,147219126
2184,147219126
2185,147258987
2186,147258987
2187,147657213
2188,147657213
2189,147695637
2190,147695637
2191,147725964
2192,147725964
2193,147766519
2194,147766519
2195,148155463
2196,148155463
2197,148192488
2198,148192488
2199,148217907
2200,148217907
2201,148256723
2202,148256723
2203,148744206
2204,148744206
2205,148782434
2206,148782434
2207,148807644
2208,148807644
2209,148840110
2210,148840110
2211,149288182
2212,149288182
2213,149332970
2214,149332970
2215,149364469
2216,149364469
2217,149398324
2218,149398324
2219,149788843
2220,149788843
2221,149833097
2222,149833097
2223,149858363
2224,149858363
2225,149897343
2226,149897343
2227,150314484
2228,150314484
2229,150356676
2230,150356676
2231,150383019
2232,150383019
2233,150417954
2234,150417954
2235,150881656
2236,150881656
2237,150918295
2238,150918295
2239,150941628
2240,150941628
2241,150982922
2242,150982922
2243,151391163
2244,151391163
2245,151432695
2246,151432695
2247,151457582
2248,151457582
2249,151494979
2250,151494979
2251,151891778
2252,151891778
2253,151931378
2254,151931378
2255,151958340
2256,151958340
2257,151994656
2258,151994656
2259,152440983
2260,152440983
2261,152480065
2262,152480065
2263,152505415
2264,152505415
2265,152545588
2266,152545588
2267,152992374
2268,152992374
2269,153034020
2270,153034020
2271,153063141
2272,153063141
2273,153100828
2274,153100828
2275,153499444
2276,153499444
2277,153555627
2278,153555627
2279,153586725
2280,153586725
2281,153628871
2282,153628871
2283,154090179
2284,154090179
2285,154136612
2286,154136612
2287,154162821
2288,154162821
2289,154202040
2290,154202040
2291,154582775
2292,154582775
2293,154635726
2294,154635726
2295,154661989
2296,154661989
2297,154705744
2298,154705744
2299,155117675
2300,155117675
2301,155155068
2302,155155068
2303,155179901
2304,155179901
2305,155221971
2306,155221971
2307,155730402
2308,155730402
2309,155779212
2310,155779212
2311,155806395
2312,155806395
2313,155840963
2314,155840963
2315,156222250
2316,156222250
2317,156269943
2318,156269943
2319,156297318
2320,156297318
2321,156333096
2322,156333096
2323,156769010
2324,156769010
2325,156807322
2326,156807322
2327,156833011
2328,156833011
2329,156880182
2330,156880182
2331,157239340
2332,157239340
2333,157279687
2334,157279687
2335,157306702
2336,157306702
2337,157339564
2338,157339564
2339,157711147
2340,157711147
2341,157755401
2342,157755401
2343,157779061
2344,157779061
2345,157815735
2346,157815735
2347,95399637
2348,95399637
2349,95442349
2350,95442349
2351,95475217
2352,95475217
2353,95519697
2354,95519697
2355,95718117
2356,95718117
2357,95768001
2358,95768001
2359,95790670
2360,95790670
2361,95836653
2362,95836653
2363,96027615
2364,96027615
2365,96070903
2366,96070903
2367,96095195
2368,96095195
2369,96130183
2370,96130183
2371,96333770
2372,96333770
2373,96381570
2374,96381570
2375,96410304
2376,96410304
2377,96449236
2378,96449236
2379,96658982
2380,96658982
2381,96698542
2382,96698542
2383,96724947
2384,96724947
2385,96763514
2386,96763514
2387,96988923
2388,96988923
2389,97031188
2390,97031188
2391,97058010
2392,97058010
2393,97097677
2394,97097677
2395,97353608
2396,97353608
2397,97399443
2398,97399443
2399,97424908
2400,97424908
2401,97460873
2402,97460873
2403,97654336
2404,97654336
2405,97698449
2406,97698449
2407,97724994
2408,97724994
2409,97768243
2410,97768243
2411,35971983
2412,35971983
2413,36014691
2414,36014691
2415,36040487
2416,36040487
2417,36081401
2418,36081401
2419,36094645
2420,36094645
2421,36138643
2422,36138643
2423,36164795
2424,36164795
2425,36207198
2426,36207198
2427,36219417
2428,36219417
2429,36260504
2430,36260504
2431,36290339
2432,36290339
2433,36339534
2434,36339534
2435,36350936
2436,36350936
2437,36392621
2438,36392621
2439,36420025
2440,36420025
2441,36459547
2442,36459547
2443,36471990
2444,36471990
2445,36516911
2446,36516911
2447,36540730
2448,36540730
2449,36576727
2450,36576727
2451,36589768
2452,36589768
2453,36631838
2454,36631838
2455,36657691
2456,36657691
2457,36689187
2458,36689187
2459,36700588
2460,36700588
2461,36752070
2462,36752070
2463,36776502
2464,36776502
2465,36811588
2466,36811588
2467,36824227
2468,36824227
2469,36862557
2470,36862557
2471,36887556
2472,36887556
2473,36935749
2474,36935749
2475,36947762
2476,36947762
2477,36997192
2478,36997192
2479,37021561
2480,37021561
2481,37062415
2482,37062415
2483,37073947
2484,37073947
2485,37118116
2486,37118116
2487,37143539
2488,37143539
2489,37178934
2490,37178934
2491,37191268
2492,37191268
2493,37226886
2494,37226886
2495,37254591
2496,37254591
2497,37288991
2498,37288991
2499,37299633
2500,37299633
2501,37339955
2502,37339955
2503,37366883
2504,37366883
2505,37409729
2506,37409729
2507,37420501
2508,37420501
2509,37462754
2510,37462754
2511,37489501
2512,37489501
2513,37529392
2514,37529392
2515,37540798
2516,37540798
2517,37583140
2518,37583140
2519,37608132
2520,37608132
2521,37650488
2522,37650488
2523,37662294
2524,37662294
2525,37718688
2526,37718688
2527,37744719
2528,37744719
2529,37783323
2530,37783323
2531,37796149
2532,37796149
2533,37837590
2534,37837590
2535,37862396
2536,37862396
2537,37899680
2538,37899680
2539,37910993
2540,37910993
2541,37949160
2542,37949160
2543,37973098
2544,37973098
2545,38008905
2546,38008905
2547,38020520
2548,38020520
2549,38062208
2550,38062208
2551,38087643
2552,38087643
2553,38128794
2554,38128794
2555,38140494
2556,38140494
2557,38179760
2558,38179760
2559,38206628
2560,38206628
2561,38248189
2562,38248189
2563,38260322
2564,38260322
2565,38300211
2566,38300211
2567,38325152
2568,38325152
2569,38364103
2570,38364103
2571,38377043
2572,38377043
2573,38418252
2574,38418252
2575,38445227
2576,38445227
2577,38483125
2578,38483125
2579,38494057
2580,38494057
2581,38542732
2582,38542732
2583,38569781
2584,38569781
2585,38605735
2586,38605735
2587,38617985
2588,38617985
2589,38661516
2590,38661516
2591,38685050
2592,38685050
2593,38722042
2594,38722042
2595,38733450
2596,38733450
2597,38778122
2598,38778122
2599,38807444
2600,38807444
2601,38841900
2602,38841900
2603,38855368
2604,38855368
2605,38887805
2606,38887805
2607,38910819
2608,38910819
2609,38953723
2610,38953723
2611,38966535
2612,38966535
2613,39005212
2614,39005212
2615,39029169
2616,39029169
2617,39076450
2618,39076450
2619,39090121
2620,39090121
2621,39128510
2622,39128510
2623,39154638
2624,39154638
2625,39194797
2626,39194797
2627,39206948
2628,39206948
2629,39248175
2630,39248175
2631,39270413
2632,39270413
2633,39322962
2634,39322962
2635,39334553
2636,39334553
2637,39380404
2638,39380404
2639,39406386
2640,39406386
2641,39445921
2642,39445921
2643,39456275
2644,39456275
2645,39493583
2646,39493583
2647,39518267
2648,39518267
2649,39557922
2650,39557922

==> Data/Motivational_Data/max_CC.csv <==
x,y
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,216962
20,216962
21,216962
22,216962
23,591104
24,591104
25,591104
26,591104
27,591104
28,591104
29,591104
30,591104
31,1131575
32,1131575
33,1131575
34,1131575
35,1131575
36,1131575
37,1131575
38,1131575
39,1610438
40,1610438
41,1610438
42,1610438
43,1610438
44,1610438
45,1610438
46,1610438
47,2137330
48,2137330
49,2137330
50,2137330
51,2137330
52,2137330
53,2137330
54,2137330
55,2656230
56,2656230
57,2656230
58,2656230
59,2656230
60,2656230
61,2656230
62,2656230
63,3097404
64,3097404
65,3097404
66,3097404
67,3097404
68,3097404
69,3097404
70,3097404
71,3591383
72,3591383
73,3591383
74,3591383
75,3591383
76,3591383
77,3591383
78,3591383
79,4083097
80,4083097
81,4083097
82,4083097
83,4083097
84,4083097
85,4083097
86,4083097
87,4594087
88,4594087
89,4594087
90,4594087
91,4594087
92,4594087
93,4594087
94,4594087
95,5102819
96,5102819
97,5102819
98,5102819
99,5102819
100,5102819
101,5102819
102,5102819
103,5566515
104,5566515
105,5566515
106,5566515
107,5566515
108,5566515
109,5566515
110,5566515
111,6099064
112,6099064
113,6099064
114,6099064
115,6099064
116,6099064
117,6099064
118,6099064
119,6597088
120,6597088
121,6597088
122,6597088
123,6597088
124,6597088
125,6597088
126,6597088
127,7160242
128,7160242
129,7160242
130,7160242
131,7160242
132,7160242
133,7160242
134,7160242
135,7658104
136,7658104
137,7658104
138,7658104
139,7658104
140,7658104
141,7658104
142,7658104
143,8150500
144,8150500
145,8150500
146,8150500
147,8150500
148,8150500
149,8150500
150,8150500
151,8708696
152,8708696
153,8708696
154,8708696
155,8708696
156,8708696
157,8708696
158,8708696
159,9213524
160,9213524
161,9213524
162,9213524
163,9213524
164,9213524
165,9213524
166,9213524
167,9647967
168,9647967
169,9647967
170,9647967
171,9647967
172,9647967
173,9647967
174,9647967
175,10191911
176,10191911
177,10191911
178,10191911
179,10191911
180,10191911
181,10191911
182,10191911
183,10627613
184,10627613
185,10627613
186,10627613
187,10627613
188,10627613
189,10627613
190,10627613
191,11140032
192,11140032
193,11140032
194,11140032
195,11140032
196,11140032
197,11140032
198,11140032
199,11709745
200,11709745
201,11709745
202,11709745
203,11709745
204,11709745
205,11709745
206,11709745
207,12278044
208,12278044
209,12278044
210,12278044
211,12278044
212,12278044
213,12278044
214,12278044
215,12760739
216,12760739
217,12760739
218,12760739
219,12760739
220,12760739
221,12760739
222,12760739
223,13372576
224,13372576
225,13372576
226,13372576
227,13372576
228,13372576
229,13372576
230,13372576
231,13794705
232,13794705
233,13794705
234,13794705
235,13794705
236,13794705
237,13794705
238,13794705
239,14264955
240,14264955
241,14264955
242,14264955
243,14264955
244,14264955
245,14264955
246,14264955
247,14886035
248,14886035
249,14886035
250,14886035
251,14886035
252,14886035
253,14886035
254,14886035
255,15445015
256,15445015
257,15445015
258,15445015
259,15445015
260,15445015
261,15445015
262,15445015
263,15788908
264,15788908
265,15788908
266,15788908
267,15788908
268,15788908
269,15788908
270,15788908
271,16222362
272,16222362
273,16222362
274,16222362
275,16222362
276,16222362
277,16222362
278,16222362
279,16723153
280,16723153
281,16723153
282,16723153
283,16723153
284,16723153
285,16723153
286,16723153
287,17119043
288,17119043
289,17119043
290,17119043
291,17119043
292,17119043
293,17119043
294,17119043
295,17555229
296,17555229
297,17555229
298,17555229
299,17555229
300,17555229
301,17555229
302,17555229
303,18044689
304,18044689
305,18044689
306,18044689
307,18044689
308,18044689
309,18044689
310,18044689
311,18467571
312,18467571
313,18467571
314,18467571
315,18467571
316,18467571
317,18467571
318,18467571
319,18981044
320,18981044
321,18981044
322,18981044
323,18981044
324,18981044
325,18981044
326,18981044
327,19401855
328,19401855
329,19401855
330,19401855
331,19401855
332,19401855
333,19401855
334,19401855
335,19806436
336,19806436
337,19806436
338,19806436
339,19806436
340,19806436
341,19806436
342,19806436
343,20472740
344,20472740
345,20472740
346,20472740
347,20472740
348,20472740
349,20472740
350,20472740
351,20936426
352,20936426
353,20936426
354,20936426
355,20936426
356,20936426
357,20936426
358,20936426
359,21494835
360,21494835
361,21494835
362,21494835
363,21494835
364,21494835
365,21494835
366,21494835
367,22040817
368,22040817
369,22040817
370,22040817
371,22040817
372,22040817
373,22040817
374,22040817
375,22435096
376,22435096
377,22435096
378,22435096
379,22435096
380,22435096
381,22435096
382,22435096
383,22932150
384,22932150
385,22932150
386,22932150
387,22932150
388,22932150
389,22932150
390,22932150
391,23434532
392,23434532
393,23434532
394,23434532
395,23434532
396,23434532
397,23434532
398,23434532
399,23906760
400,23906760
401,23906760
402,23906760
403,23906760
404,23906760
405,23906760
406,23906760
407,24317362
408,24317362
409,24317362
410,24317362
411,24317362
412,24317362
413,24317362
414,24317362
415,24661926
416,24661926
417,24661926
418,24661926
419,24661926
420,24661926
421,24661926
422,24661926
423,24973290
424,24973290
425,24973290
426,24973290
427,24973290
428,24973290
429,24973290
430,24973290
431,25403014
432,25403014
433,25403014
434,25403014
435,25403014
436,25403014
437,25403014
438,25403014
439,25790497
440,25790497
441,25790497
442,25790497
443,25790497
444,25790497
445,25790497
446,25790497
447,26197094
448,26197094
449,26197094
450,26197094
451,26197094
452,26197094
453,26197094
454,26197094
455,26682990
456,26682990
457,26682990
458,26682990
459,26682990
460,26682990
461,26682990
462,26682990
463,27095881
464,27095881
465,27095881
466,27095881
467,27095881
468,27095881
469,27095881
470,27095881
471,27524499
472,27524499
473,27524499
474,27524499
475,27524499
476,27524499
477,27524499
478,27524499
479,27956467
480,27956467
481,27956467
482,27956467
483,27956467
484,27956467
485,27956467
486,27956467
487,28392433
488,28392433
489,28392433
490,28392433
491,28392433
492,28392433
493,28392433
494,28392433
495,28848812
496,28848812
497,28848812
498,28848812
499,28848812
500,28848812
501,28848812
502,28848812
503,29337664
504,29337664
505,29337664
506,29337664
507,29337664
508,29337664
509,29337664
510,29337664
511,29769039
512,29769039
513,29769039
514,29769039
515,29769039
516,29769039
517,29769039
518,29769039
519,30240416
520,30240416
521,30240416
522,30240416
523,30240416
524,30240416
525,30240416
526,30240416
527,30635535
528,30635535
529,30635535
530,30635535
531,30635535
532,30635535
533,30635535
534,30635535
535,31096460
536,31096460
537,31096460
538,31096460
539,31096460
540,31096460
541,31096460
542,31096460
543,31568223
544,31568223
545,31568223
546,31568223
547,31568223
548,31568223
549,31568223
550,31568223
551,31964267
552,31964267
553,31964267
554,31964267
555,31964267
556,31964267
557,31964267
558,31964267
559,32457363
560,32457363
561,32457363
562,32457363
563,32457363
564,32457363
565,32457363
566,32457363
567,32937345
568,32937345
569,32937345
570,32937345
571,32937345
572,32937345
573,32937345
574,32937345
575,33347006
576,33347006
577,33347006
578,33347006
579,33347006
580,33347006
581,33347006
582,33347006
583,33803052
584,33803052
585,33803052
586,33803052
587,33803052
588,33803052
589,33803052
590,33803052
591,34268541
592,34268541
593,34268541
594,34268541
595,34268541
596,34268541
597,34268541
598,34268541
599,34632716
600,34632716
601,34632716
602,34632716
603,34632716
604,34632716
605,34632716
606,34632716
607,35067240
608,35067240
609,35067240
610,35067240
611,35067240
612,35067240
613,35067240
614,35067240
615,35469838
616,35469838
617,35469838
618,35469838
619,35469838
620,35469838
621,35469838
622,35469838
623,35849286
624,35849286
625,35849286
626,35849286
627,35849286
628,35849286
629,35849286
630,35849286
631,36250471
632,36250471
633,36250471
634,36250471
635,36250471
636,36250471
637,36250471
638,36250471
639,36681505
640,36681505
641,36681505
642,36681505
643,36681505
644,36681505
645,36681505
646,36681505
647,37069893
648,37069893
649,37069893
650,37069893
651,37069893
652,37069893
653,37069893
654,37069893
655,37468082
656,37468082
657,37468082
658,37468082
659,37468082
660,37468082
661,37468082
662,37468082
663,38023793
664,38023793
665,38023793
666,38023793
667,38023793
668,38023793
669,38023793
670,38023793
671,38449533
672,38449533
673,38449533
674,38449533
675,38449533
676,38449533
677,38449533
678,38449533
679,38857075
680,38857075
681,38857075
682,38857075
683,38857075
684,38857075
685,38857075
686,38857075
687,39335019
688,39335019
689,39335019
690,39335019
691,39335019
692,39335019
693,39335019
694,39335019
695,39885482
696,39885482
697,39885482
698,39885482
699,39885482
700,39885482
701,39885482
702,39885482
703,40289606
704,40289606
705,40289606
706,40289606
707,40289606
708,40289606
709,40289606
710,40289606
711,40818922
712,40818922
713,40818922
714,40818922
715,40818922
716,40818922
717,40818922
718,40818922
719,41247747
720,41247747
721,41247747
722,41247747
723,41247747
724,41247747
725,41247747
726,41247747
727,41631629
728,41631629
729,41631629
730,41631629
731,41631629
732,41631629
733,41631629
734,41631629
735,42187724
736,42187724
737,42187724
738,42187724
739,42187724
740,42187724
741,42187724
742,42187724
743,42569193
744,42569193
745,42569193
746,42569193
747,42569193
748,42569193
749,42569193
750,42569193
751,43055846
752,43055846
753,43055846
754,43055846
755,43055846
756,43055846
757,43055846
758,43055846
759,43516518
760,43516518
761,43516518
762,43516518
763,43516518
764,43516518
765,43516518
766,43516518
767,44003205
768,44003205
769,44003205
770,44003205
771,44003205
772,44003205
773,44003205
774,44003205
775,44493666
776,44493666
777,44493666
778,44493666
779,44493666
780,44493666
781,44493666
782,44493666
783,45062465
784,45062465
785,45062465
786,45062465
787,45062465
788,45062465
789,45062465
790,45062465
791,45646291
792,45646291
793,45646291
794,45646291
795,45646291
796,45646291
797,45646291
798,45646291
799,46142332
800,46142332
801,46142332
802,46142332
803,46142332
804,46142332
805,46142332
806,46142332
807,46744957
808,46744957
809,46744957
810,46744957
811,46744957
812,46744957
813,46744957
814,46744957
815,47180619
816,47180619
817,47180619
818,47180619
819,47180619
820,47180619
821,47180619
822,47180619
823,47604173
824,47604173
825,47604173
826,47604173
827,47604173
828,47604173
829,47604173
830,47604173
831,48128375
832,48128375
833,48128375
834,48128375
835,48128375
836,48128375
837,48128375
838,48128375
839,48693554
840,48693554
841,48693554
842,48693554
843,48693554
844,48693554
845,48693554
846,48693554
847,49147665
848,49147665
849,49147665
850,49147665
851,49147665
852,49147665
853,49147665
854,49147665
855,24488270
856,24488270
857,24488270
858,24488270
859,24803860
860,24803860
861,24803860
862,24803860
863,24803860
864,24803860
865,24803860
866,24803860
867,25019719
868,25019719
869,25019719
870,25019719
871,25019719
872,25019719
873,25019719
874,25019719
875,25201396
876,25201396
877,25201396
878,25201396
879,25201396
880,25201396
881,25201396
882,25201396
883,25383271
884,25383271
885,25383271
886,25383271
887,25383271
888,25383271
889,25383271
890,25383271
891,25632730
892,25632730
893,25632730
894,25632730
895,25632730
896,25632730
897,25632730
898,25632730
899,25917082
900,25917082
901,25917082
902,25917082
903,25917082
904,25917082
905,25917082
906,25917082
907,26152517
908,26152517
909,26152517
910,26152517
911,26152517
912,26152517
913,26152517
914,26152517
915,26368244
916,26368244
917,26368244
918,26368244
919,26368244
920,26368244
921,26368244
922,26368244
923,26583355
924,26583355
925,26583355
926,26583355
927,26583355
928,26583355
929,26583355
930,26583355
931,26781797
932,26781797
933,26781797
934,26781797
935,26781797
936,26781797
937,26781797
938,26781797
939,27119542
940,27119542
941,27119542
942,27119542
943,27119542
944,27119542
945,27119542
946,27119542
947,27299805
948,27299805
949,27299805
950,27299805
951,27299805
952,27299805
953,27299805
954,27299805
955,27545773
956,27545773
957,27545773
958,27545773
959,27545773
960,27545773
961,27545773
962,27545773
963,27791824
964,27791824
965,27791824
966,27791824
967,27791824
968,27791824
969,27791824
970,27791824
971,28057947
972,28057947
973,28057947
974,28057947
975,28057947
976,28057947
977,28057947
978,28057947
979,28246250
980,28246250
981,28246250
982,28246250
983,28246250
984,28246250
985,28246250
986,28246250
987,28492966
988,28492966
989,28492966
990,28492966
991,28492966
992,28492966
993,28492966
994,28492966
995,28732791
996,28732791
997,28732791
998,28732791
999,28732791
1000,28732791
1001,28732791
1002,28732791
1003,28954712
1004,28954712
1005,28954712
1006,28954712
1007,28954712
1008,28954712
1009,28954712
1010,28954712
1011,29149445
1012,29149445
1013,29149445
1014,29149445
1015,29149445
1016,29149445
1017,29149445
1018,29149445
1019,29371670
1020,29371670
1021,29371670
1022,29371670
1023,29371670
1024,29371670
1025,29371670
1026,29371670
1027,29607118
1028,29607118
1029,29607118
1030,29607118
1031,29607118
1032,29607118
1033,29607118
1034,29607118
1035,29804943
1036,29804943
1037,29804943
1038,29804943
1039,29804943
1040,29804943
1041,29804943
1042,29804943
1043,29979939
1044,29979939
1045,29979939
1046,29979939
1047,29979939
1048,29979939
1049,29979939
1050,29979939
1051,30203332
1052,30203332
1053,30203332
1054,30203332
1055,30203332
1056,30203332
1057,30203332
1058,30203332
1059,30421718
1060,30421718
1061,30421718
1062,30421718
1063,30421718
1064,30421718
1065,30421718
1066,30421718
1067,30681623
1068,30681623
1069,30681623
1070,30681623
1071,30681623
1072,30681623
1073,30681623
1074,30681623
1075,30900029
1076,30900029
1077,30900029
1078,30900029
1079,30900029
1080,30900029
1081,30900029
1082,30900029
1083,31135708
1084,31135708
1085,31135708
1086,31135708
1087,31135708
1088,31135708
1089,31135708
1090,31135708
1091,31352434
1092,31352434
1093,31352434
1094,31352434
1095,31352434
1096,31352434
1097,31352434
1098,31352434
1099,31598125
1100,31598125
1101,31598125
1102,31598125
1103,31598125
1104,31598125
1105,31598125
1106,31598125
1107,31843293
1108,31843293
1109,31843293
1110,31843293
1111,31843293
1112,31843293
1113,31843293
1114,31843293
1115,32102496
1116,32102496
1117,32102496
1118,32102496
1119,32102496
1120,32102496
1121,32102496
1122,32102496
1123,32309835
1124,32309835
1125,32309835
1126,32309835
1127,32309835
1128,32309835
1129,32309835
1130,32309835
1131,32530846
1132,32530846
1133,32530846
1134,32530846
1135,32530846
1136,32530846
1137,32530846
1138,32530846
1139,32846557
1140,32846557
1141,32846557
1142,32846557
1143,32846557
1144,32846557
1145,32846557
1146,32846557
1147,33140302
1148,33140302
1149,33140302
1150,33140302
1151,33140302
1152,33140302
1153,33140302
1154,33140302
1155,33320671
1156,33320671
1157,33320671
1158,33320671
1159,33320671
1160,33320671
1161,33320671
1162,33320671
1163,33533771
1164,33533771
1165,33533771
1166,33533771
1167,33533771
1168,33533771
1169,33533771
1170,33533771
1171,33746579
1172,33746579
1173,33746579
1174,33746579
1175,33746579
1176,33746579
1177,33746579
1178,33746579
1179,33941574
1180,33941574
1181,33941574
1182,33941574
1183,33941574
1184,33941574
1185,33941574
1186,33941574
1187,34136628
1188,34136628
1189,34136628
1190,34136628
1191,34136628
1192,34136628
1193,34136628
1194,34136628
1195,34317490
1196,34317490
1197,34317490
1198,34317490
1199,34317490
1200,34317490
1201,34317490
1202,34317490
1203,34510973
1204,34510973
1205,34510973
1206,34510973
1207,34510973
1208,34510973
1209,34510973
1210,34510973
1211,34706053
1212,34706053
1213,34706053
1214,34706053
1215,34706053
1216,34706053
1217,34706053
1218,34706053
1219,34896822
1220,34896822
1221,34896822
1222,34896822
1223,34896822
1224,34896822
1225,34896822
1226,34896822
1227,35076049
1228,35076049
1229,35076049
1230,35076049
1231,35076049
1232,35076049
1233,35076049
1234,35076049
1235,35274762
1236,35274762
1237,35274762
1238,35274762
1239,35274762
1240,35274762
1241,35274762
1242,35274762
1243,35487819
1244,35487819
1245,35487819
1246,35487819
1247,35487819
1248,35487819
1249,35487819
1250,35487819
1251,35702669
1252,35702669
1253,35702669
1254,35702669
1255,35702669
1256,35702669
1257,35702669
1258,35702669
1259,35905877
1260,35905877
1261,35905877
1262,35905877
1263,35905877
1264,35905877
1265,35905877
1266,35905877
1267,36121547
1268,36121547
1269,36121547
1270,36121547
1271,36121547
1272,36121547
1273,36121547
1274,36121547
1275,36315498
1276,36315498
1277,36315498
1278,36315498
1279,36315498
1280,36315498
1281,36315498
1282,36315498
1283,36489008
1284,36489008
1285,36489008
1286,36489008
1287,36489008
1288,36489008
1289,36489008
1290,36489008
1291,36727345
1292,36727345
1293,36727345
1294,36727345
1295,36727345
1296,36727345
1297,36727345
1298,36727345
1299,36912772
1300,36912772
1301,36912772
1302,36912772
1303,36912772
1304,36912772
1305,36912772
1306,36912772
1307,37124575
1308,37124575
1309,37124575
1310,37124575
1311,37124575
1312,37124575
1313,37124575
1314,37124575
1315,37310537
1316,37310537
1317,37310537
1318,37310537
1319,37310537
1320,37310537
1321,37310537
1322,37310537
1323,37506818
1324,37506818
1325,37506818
1326,37506818
1327,37506818
1328,37506818
1329,37506818
1330,37506818
1331,37711912
1332,37711912
1333,37711912
1334,37711912
1335,37711912
1336,37711912
1337,37711912
1338,37711912
1339,37921800
1340,37921800
1341,37921800
1342,37921800
1343,37921800
1344,37921800
1345,37921800
1346,37921800
1347,38090497
1348,38090497
1349,38090497
1350,38090497
1351,38090497
1352,38090497
1353,38090497
1354,38090497
1355,38284245
1356,38284245
1357,38284245
1358,38284245
1359,38284245
1360,38284245
1361,38284245
1362,38284245
1363,38475320
1364,38475320
1365,38475320
1366,38475320
1367,38475320
1368,38475320
1369,38475320
1370,38475320
1371,38669245
1372,38669245
1373,38669245
1374,38669245
1375,38669245
1376,38669245
1377,38669245
1378,38669245
1379,38831991
1380,38831991
1381,38831991
1382,38831991
1383,38831991
1384,38831991
1385,38831991
1386,38831991
1387,39025593
1388,39025593
1389,39025593
1390,39025593
1391,39025593
1392,39025593
1393,39025593
1394,39025593
1395,39227938
1396,39227938
1397,39227938
1398,39227938
1399,39227938
1400,39227938
1401,39227938
1402,39227938
1403,39416561
1404,39416561
1405,39416561
1406,39416561
1407,39416561
1408,39416561
1409,39416561
1410,39416561
1411,39598726
1412,39598726
1413,39598726
1414,39598726
1415,39598726
1416,39598726
1417,39598726
1418,39598726
1419,39774662
1420,39774662
1421,39774662
1422,39774662
1423,39774662
1424,39774662
1425,39774662
1426,39774662
1427,39950231
1428,39950231
1429,39950231
1430,39950231
1431,39950231
1432,39950231
1433,39950231
1434,39950231
1435,40113161
1436,40113161
1437,40113161
1438,40113161
1439,40113161
1440,40113161
1441,40113161
1442,40113161
1443,40268358
1444,40268358
1445,40268358
1446,40268358
1447,40268358
1448,40268358
1449,40268358
1450,40268358
1451,40445839
1452,40445839
1453,40445839
1454,40445839
1455,40445839
1456,40445839
1457,40445839
1458,40445839
1459,40616957
1460,40616957
1461,40616957
1462,40616957
1463,40616957
1464,40616957
1465,40616957
1466,40616957
1467,40840456
1468,40840456
1469,40840456
1470,40840456
1471,40840456
1472,40840456
1473,40840456
1474,40840456
1475,41077615
1476,41077615
1477,41077615
1478,41077615
1479,41077615
1480,41077615
1481,41077615
1482,41077615
1483,41307076
1484,41307076
1485,41307076
1486,41307076
1487,41307076
1488,41307076
1489,41307076
1490,41307076
1491,41496568
1492,41496568
1493,41496568
1494,41496568
1495,41496568
1496,41496568
1497,41496568
1498,41496568
1499,41766270
1500,41766270
1501,41766270
1502,41766270
1503,41766270
1504,41766270
1505,41766270
1506,41766270
1507,41962443
1508,41962443
1509,41962443
1510,41962443
1511,41962443
1512,41962443
1513,41962443
1514,41962443
1515,42216694
1516,42216694
1517,42216694
1518,42216694
1519,42216694
1520,42216694
1521,42216694
1522,42216694
1523,42389056
1524,42389056
1525,42389056
1526,42389056
1527,42389056
1528,42389056
1529,42389056
1530,42389056
1531,42579484
1532,42579484
1533,42579484
1534,42579484
1535,42579484
1536,42579484
1537,42579484
1538,42579484
1539,42821784
1540,42821784
1541,42821784
1542,42821784
1543,42821784
1544,42821784
1545,42821784
1546,42821784
1547,42996803
1548,42996803
1549,42996803
1550,42996803
1551,42996803
1552,42996803
1553,42996803
1554,42996803
1555,43166210
1556,43166210
1557,43166210
1558,43166210
1559,43166210
1560,43166210
1561,43166210
1562,43166210
1563,43335053
1564,43335053
1565,43335053
1566,43335053
1567,43335053
1568,43335053
1569,43335053
1570,43335053
1571,43516327
1572,43516327
1573,43516327
1574,43516327
1575,43516327
1576,43516327
1577,43516327
1578,43516327
1579,43676439
1580,43676439
1581,43676439
1582,43676439
1583,43676439
1584,43676439
1585,43676439
1586,43676439
1587,43884198
1588,43884198
1589,43884198
1590,43884198
1591,43884198
1592,43884198
1593,43884198
1594,43884198
1595,44141244
1596,44141244
1597,44141244
1598,44141244
1599,44141244
1600,44141244
1601,44141244
1602,44141244
1603,44310294
1604,44310294
1605,44310294
1606,44310294
1607,44310294
1608,44310294
1609,44310294
1610,44310294
1611,44500119
1612,44500119
1613,44500119
1614,44500119
1615,44500119
1616,44500119
1617,44500119
1618,44500119
1619,44741021
1620,44741021
1621,44741021
1622,44741021
1623,44741021
1624,44741021
1625,44741021
1626,44741021
1627,44904846
1628,44904846
1629,44904846
1630,44904846
1631,44904846
1632,44904846
1633,44904846
1634,44904846
1635,45064067
1636,45064067
1637,45064067
1638,45064067
1639,45064067
1640,45064067
1641,45064067
1642,45064067
1643,45209730
1644,45209730
1645,45209730
1646,45209730
1647,45209730
1648,45209730
1649,45209730
1650,45209730
1651,45374548
1652,45374548
1653,45374548
1654,45374548
1655,45374548
1656,45374548
1657,45374548
1658,45374548
1659,45531329
1660,45531329
1661,45531329
1662,45531329
1663,45531329
1664,45531329
1665,45531329
1666,45531329
1667,45687794
1668,45687794
1669,45687794
1670,45687794
1671,45687794
1672,45687794
1673,45687794
1674,45687794
1675,45890219
1676,45890219
1677,45890219
1678,45890219
1679,45890219
1680,45890219
1681,45890219
1682,45890219
1683,46072004
1684,46072004
1685,46072004
1686,46072004
1687,46072004
1688,46072004
1689,46072004
1690,46072004
1691,46326751
1692,46326751
1693,46326751
1694,46326751
1695,46326751
1696,46326751
1697,46326751
1698,46326751
1699,46553481
1700,46553481
1701,46553481
1702,46553481
1703,46553481
1704,46553481
1705,46553481
1706,46553481
1707,46715057
1708,46715057
1709,46715057
1710,46715057
1711,46715057
1712,46715057
1713,46715057
1714,46715057
1715,46874048
1716,46874048
1717,46874048
1718,46874048
1719,46874048
1720,46874048
1721,46874048
1722,46874048
1723,47078426
1724,47078426
1725,47078426
1726,47078426
1727,47078426
1728,47078426
1729,47078426
1730,47078426
1731,47279502
1732,47279502
1733,47279502
1734,47279502
1735,47279502
1736,47279502
1737,47279502
1738,47279502
1739,47449650
1740,47449650
1741,47449650
1742,47449650
1743,47449650
1744,47449650
1745,47449650
1746,47449650
1747,47705386
1748,47705386
1749,47705386
1750,47705386
1751,47705386
1752,47705386
1753,47705386
1754,47705386
1755,47866969
1756,47866969
1757,47866969
1758,47866969
1759,47866969
1760,47866969
1761,47866969
1762,47866969
1763,48096063
1764,48096063
1765,48096063
1766,48096063
1767,48096063
1768,48096063
1769,48096063
1770,48096063
1771,48274667
1772,48274667
1773,48274667
1774,48274667
1775,48274667
1776,48274667
1777,48274667
1778,48274667
1779,48437716
1780,48437716
1781,48437716
1782,48437716
1783,48437716
1784,48437716
1785,48437716
1786,48437716
1787,48669504
1788,48669504
1789,48669504
1790,48669504
1791,48669504
1792,48669504
1793,48669504
1794,48669504
1795,48827647
1796,48827647
1797,48827647
1798,48827647
1799,48827647
1800,48827647
1801,48827647
1802,48827647
1803,49057609
1804,49057609
1805,49057609
1806,49057609
1807,49057609
1808,49057609
1809,49057609
1810,49057609
1811,49273279
1812,49273279
1813,49273279
1814,49273279
1815,49273279
1816,49273279
1817,49273279
1818,49273279
1819,49458736
1820,49458736
1821,49458736
1822,49458736
1823,49458736
1824,49458736
1825,49458736
1826,49458736
1827,49709686
1828,49709686
1829,49709686
1830,49709686
1831,49709686
1832,49709686
1833,49709686
1834,49709686
1835,49907374
1836,49907374
1837,49907374
1838,49907374
1839,49907374
1840,49907374
1841,49907374
1842,49907374
1843,50072695
1844,50072695
1845,50072695
1846,50072695
1847,50072695
1848,50072695
1849,50072695
1850,50072695
1851,50285123
1852,50285123
1853,50285123
1854,50285123
1855,50285123
1856,50285123
1857,50285123
1858,50285123
1859,50539337
1860,50539337
1861,50539337
1862,50539337
1863,50539337
1864,50539337
1865,50539337
1866,50539337
1867,50727276
1868,50727276
1869,50727276
1870,50727276
1871,50727276
1872,50727276
1873,50727276
1874,50727276
1875,50873603
1876,50873603
1877,50873603
1878,50873603
1879,50873603
1880,50873603
1881,50873603
1882,50873603
1883,51023117
1884,51023117
1885,51023117
1886,51023117
1887,51023117
1888,51023117
1889,51023117
1890,51023117
1891,51200601
1892,51200601
1893,51200601
1894,51200601
1895,51200601
1896,51200601
1897,51200601
1898,51200601
1899,51385573
1900,51385573
1901,51385573
1902,51385573
1903,51385573
1904,51385573
1905,51385573
1906,51385573
1907,51590951
1908,51590951
1909,51590951
1910,51590951
1911,51590951
1912,51590951
1913,51590951
1914,51590951
1915,51775197
1916,51775197
1917,51775197
1918,51775197
1919,51775197
1920,51775197
1921,51775197
1922,51775197
1923,51978952
1924,51978952
1925,51978952
1926,51978952
1927,51978952
1928,51978952
1929,51978952
1930,51978952
1931,52152729
1932,52152729
1933,52152729
1934,52152729
1935,52152729
1936,52152729
1937,52152729
1938,52152729
1939,52356987
1940,52356987
1941,52356987
1942,52356987
1943,52356987
1944,52356987
1945,52356987
1946,52356987
1947,52605681
1948,52605681
1949,52605681
1950,52605681
1951,52605681
1952,52605681
1953,52605681
1954,52605681
1955,52846096
1956,52846096
1957,52846096
1958,52846096
1959,52846096
1960,52846096
1961,52846096
1962,52846096
1963,53054166
1964,53054166
1965,53054166
1966,53054166
1967,53054166
1968,53054166
1969,53054166
1970,53054166
1971,53266473
1972,53266473
1973,53266473
1974,53266473
1975,53266473
1976,53266473
1977,53266473
1978,53266473
1979,53462245
1980,53462245
1981,53462245
1982,53462245
1983,53462245
1984,53462245
1985,53462245
1986,53462245
1987,53777743
1988,53777743
1989,53777743
1990,53777743
1991,53777743
1992,53777743
1993,53777743
1994,53777743
1995,53935373
1996,53935373
1997,53935373
1998,53935373
1999,53935373
2000,53935373
2001,53935373
2002,53935373
2003,54163263
2004,54163263
2005,54163263
2006,54163263
2007,54163263
2008,54163263
2009,54163263
2010,54163263
2011,54325535
2012,54325535
2013,54325535
2014,54325535
2015,54325535
2016,54325535
2017,54325535
2018,54325535
2019,54498125
2020,54498125
2021,54498125
2022,54498125
2023,54498125
2024,54498125
2025,54498125
2026,54498125
2027,54709274
2028,54709274
2029,54709274
2030,54709274
2031,54709274
2032,54709274
2033,54709274
2034,54709274
2035,54899682
2036,54899682
2037,54899682
2038,54899682
2039,54899682
2040,54899682
2041,54899682
2042,54899682
2043,55143396
2044,55143396
2045,55143396
2046,55143396
2047,55143396
2048,55143396
2049,55143396
2050,55143396
2051,55338713
2052,55338713
2053,55338713
2054,55338713
2055,55338713
2056,55338713
2057,55338713
2058,55338713
2059,55616788
2060,55616788
2061,55616788
2062,55616788
2063,55616788
2064,55616788
2065,55616788
2066,55616788
2067,55787402
2068,55787402
2069,55787402
2070,55787402
2071,55787402
2072,55787402
2073,55787402
2074,55787402
2075,55995779
2076,55995779
2077,55995779
2078,55995779
2079,55995779
2080,55995779
2081,55995779
2082,55995779
2083,56204703
2084,56204703
2085,56204703
2086,56204703
2087,56204703
2088,56204703
2089,56204703
2090,56204703
2091,56382483
2092,56382483
2093,56382483
2094,56382483
2095,56382483
2096,56382483
2097,56382483
2098,56382483
2099,56524349
2100,56524349
2101,56524349
2102,56524349
2103,56524349
2104,56524349
2105,56524349
2106,56524349
2107,56696878
2108,56696878
2109,56696878
2110,56696878
2111,56696878
2112,56696878
2113,56696878
2114,56696878
2115,56925711
2116,56925711
2117,56925711
2118,56925711
2119,56925711
2120,56925711
2121,56925711
2122,56925711
2123,57100594
2124,57100594
2125,57100594
2126,57100594
2127,57100594
2128,57100594
2129,57100594
2130,57100594
2131,57312124
2132,57312124
2133,57312124
2134,57312124
2135,57312124
2136,57312124
2137,57312124
2138,57312124
2139,57531721
2140,57531721
2141,57531721
2142,57531721
2143,57531721
2144,57531721
2145,57531721
2146,57531721
2147,57789388
2148,57789388
2149,57789388
2150,57789388
2151,57789388
2152,57789388
2153,57789388
2154,57789388
2155,57968830
2156,57968830
2157,57968830
2158,57968830
2159,57968830
2160,57968830
2161,57968830
2162,57968830
2163,58208343
2164,58208343
2165,58208343
2166,58208343
2167,58208343
2168,58208343
2169,58208343
2170,58208343
2171,58391375
2172,58391375
2173,58391375
2174,58391375
2175,58391375
2176,58391375
2177,58391375
2178,58391375
2179,58624916
2180,58624916
2181,58624916
2182,58624916
2183,58624916
2184,58624916
2185,58624916
2186,58624916
2187,58806654
2188,58806654
2189,58806654
2190,58806654
2191,58806654
2192,58806654
2193,58806654
2194,58806654
2195,58988928
2196,58988928
2197,58988928
2198,58988928
2199,58988928
2200,58988928
2201,58988928
2202,58988928
2203,59261363
2204,59261363
2205,59261363
2206,59261363
2207,59261363
2208,59261363
2209,59261363
2210,59261363
2211,59477653
2212,59477653
2213,59477653
2214,59477653
2215,59477653
2216,59477653
2217,59477653
2218,59477653
2219,59657337
2220,59657337
2221,59657337
2222,59657337
2223,59657337
2224,59657337
2225,59657337
2226,59657337
2227,59856271
2228,59856271
2229,59856271
2230,59856271
2231,59856271
2232,59856271
2233,59856271
2234,59856271
2235,60105643
2236,60105643
2237,60105643
2238,60105643
2239,60105643
2240,60105643
2241,60105643
2242,60105643
2243,60307888
2244,60307888
2245,60307888
2246,60307888
2247,60307888
2248,60307888
2249,60307888
2250,60307888
2251,60489543
2252,60489543
2253,60489543
2254,60489543
2255,60489543
2256,60489543
2257,60489543
2258,60489543
2259,60708172
2260,60708172
2261,60708172
2262,60708172
2263,60708172
2264,60708172
2265,60708172
2266,60708172
2267,60931520
2268,60931520
2269,60931520
2270,60931520
2271,60931520
2272,60931520
2273,60931520
2274,60931520
2275,61130218
2276,61130218
2277,61130218
2278,61130218
2279,61130218
2280,61130218
2281,61130218
2282,61130218
2283,61349026
2284,61349026
2285,61349026
2286,61349026
2287,61349026
2288,61349026
2289,61349026
2290,61349026
2291,61516759
2292,61516759
2293,61516759
2294,61516759
2295,61516759
2296,61516759
2297,61516759
2298,61516759
2299,61670410
2300,61670410
2301,61670410
2302,61670410
2303,61670410
2304,61670410
2305,61670410
2306,61670410
2307,61952018
2308,61952018
2309,61952018
2310,61952018
2311,61952018
2312,61952018
2313,61952018
2314,61952018
2315,62119417
2316,62119417
2317,62119417
2318,62119417
2319,62119417
2320,62119417
2321,62119417
2322,62119417
2323,62331776
2324,62331776
2325,62331776
2326,62331776
2327,62331776
2328,62331776
2329,62331776
2330,62331776
2331,62493741
2332,62493741
2333,62493741
2334,62493741
2335,62493741
2336,62493741
2337,62493741
2338,62493741
2339,62678729
2340,62678729
2341,62678729
2342,62678729
2343,62678729
2344,62678729
2345,62678729
2346,62678729
2347,60421776
2348,60421776
2349,60421776
2350,60421776
2351,60421776
2352,60421776
2353,60421776
2354,60421776
2355,60607296
2356,60607296
2357,60607296
2358,60607296
2359,60607296
2360,60607296
2361,60607296
2362,60607296
2363,60786441
2364,60786441
2365,60786441
2366,60786441
2367,60786441
2368,60786441
2369,60786441
2370,60786441
2371,60975898
2372,60975898
2373,60975898
2374,60975898
2375,60975898
2376,60975898
2377,60975898
2378,60975898
2379,61172819
2380,61172819
2381,61172819
2382,61172819
2383,61172819
2384,61172819
2385,61172819
2386,61172819
2387,61384267
2388,61384267
2389,61384267
2390,61384267
2391,61384267
2392,61384267
2393,61384267
2394,61384267
2395,61625192
2396,61625192
2397,61625192
2398,61625192
2399,61625192
2400,61625192
2401,61625192
2402,61625192
2403,61807736
2404,61807736
2405,61807736
2406,61807736
2407,61807736
2408,61807736
2409,61807736
2410,61807736
2411,12431066
2412,12431066
2413,12473774
2414,12473774
2415,12473774
2416,12473774
2417,12473774
2418,12473774
2419,12473774
2420,12473774
2421,12517772
2422,12517772
2423,12517772
2424,12517772
2425,12517772
2426,12517772
2427,12517772
2428,12517772
2429,12558859
2430,12558859
2431,12558859
2432,12558859
2433,12558859
2434,12558859
2435,12558859
2436,12558859
2437,12600544
2438,12600544
2439,12600544
2440,12600544
2441,12600544
2442,12600544
2443,12600544
2444,12600544
2445,12645465
2446,12645465
2447,12645465
2448,12645465
2449,12645465
2450,12645465
2451,12645465
2452,12645465
2453,12687535
2454,12687535
2455,12687535
2456,12687535
2457,12687535
2458,12687535
2459,12687535
2460,12687535
2461,12739017
2462,12739017
2463,12739017
2464,12739017
2465,12739017
2466,12739017
2467,12739017
2468,12739017
2469,12777347
2470,12777347
2471,12777347
2472,12777347
2473,12777347
2474,12777347
2475,12777347
2476,12777347
2477,12826777
2478,12826777
2479,12826777
2480,12826777
2481,12826777
2482,12826777
2483,12826777
2484,12826777
2485,12870946
2486,12870946
2487,12870946
2488,12870946
2489,12870946
2490,12870946
2491,12870946
2492,12870946
2493,12906564
2494,12906564
2495,12906564
2496,12906564
2497,12906564
2498,12906564
2499,12906564
2500,12906564
2501,12946886
2502,12946886
2503,12946886
2504,12946886
2505,12946886
2506,12946886
2507,12946886
2508,12946886
2509,12989139
2510,12989139
2511,12989139
2512,12989139
2513,12989139
2514,12989139
2515,12989139
2516,12989139
2517,13031481
2518,13031481
2519,13031481
2520,13031481
2521,13031481
2522,13031481
2523,13031481
2524,13031481
2525,13087875
2526,13087875
2527,13087875
2528,13087875
2529,13087875
2530,13087875
2531,13087875
2532,13087875
2533,13129316
2534,13129316
2535,13129316
2536,13129316
2537,13129316
2538,13129316
2539,13129316
2540,13129316
2541,13167483
2542,13167483
2543,13167483
2544,13167483
2545,13167483
2546,13167483
2547,13167483
2548,13167483
2549,13209171
2550,13209171
2551,13209171
2552,13209171
2553,13209171
2554,13209171
2555,13209171
2556,13209171
2557,13248437
2558,13248437
2559,13248437
2560,13248437
2561,13248437
2562,13248437
2563,13248437
2564,13248437
2565,13288326
2566,13288326
2567,13288326
2568,13288326
2569,13288326
2570,13288326
2571,13288326
2572,13288326
2573,13329535
2574,13329535
2575,13329535
2576,13329535
2577,13329535
2578,13329535
2579,13329535
2580,13329535
2581,13378210
2582,13378210
2583,13378210
2584,13378210
2585,13378210
2586,13378210
2587,13378210
2588,13378210
2589,13421741
2590,13421741
2591,13421741
2592,13421741
2593,13421741
2594,13421741
2595,13421741
2596,13421741
2597,13466413
2598,13466413
2599,13466413
2600,13466413
2601,13466413
2602,13466413
2603,13466413
2604,13466413
2605,13498850
2606,13498850
2607,13498850
2608,13498850
2609,13498850
2610,13498850
2611,13498850
2612,13498850
2613,13537527
2614,13537527
2615,13537527
2616,13537527
2617,13537527
2618,13537527
2619,13537527
2620,13537527
2621,13575916
2622,13575916
2623,13575916
2624,13575916
2625,13575916
2626,13575916
2627,13575916
2628,13575916
2629,13617143
2630,13617143
2631,13617143
2632,13617143
2633,13617143
2634,13617143
2635,13617143
2636,13617143
2637,13662994
2638,13662994
2639,13662994
2640,13662994
2641,13662994
2642,13662994
2643,13662994
2644,13662994
2645,13700302
2646,13700302
2647,13700302
2648,13700302
2649,13700302
2650,13700302

==> Data/Motivational_Data/min_CC.csv <==
x,y
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,45053
26,45053
27,45053
28,45053
29,45053
30,45053
31,45053
32,45053
33,87706
34,87706
35,87706
36,87706
37,87706
38,87706
39,87706
40,87706
41,136134
42,136134
43,136134
44,136134
45,136134
46,136134
47,136134
48,136134
49,178588
50,178588
51,178588
52,178588
53,178588
54,178588
55,178588
56,178588
57,227923
58,227923
59,227923
60,227923
61,227923
62,227923
63,227923
64,227923
65,267793
66,267793
67,267793
68,267793
69,267793
70,267793
71,267793
72,267793
73,316434
74,316434
75,316434
76,316434
77,316434
78,316434
79,316434
80,316434
81,355322
82,355322
83,355322
84,355322
85,355322
86,355322
87,355322
88,355322
89,398596
90,398596
91,398596
92,398596
93,398596
94,398596
95,398596
96,398596
97,434484
98,434484
99,434484
100,434484
101,434484
102,434484
103,434484
104,434484
105,483243
106,483243
107,483243
108,483243
109,483243
110,483243
111,483243
112,483243
113,523967
114,523967
115,523967
116,523967
117,523967
118,523967
119,523967
120,523967
121,560231
122,560231
123,560231
124,560231
125,560231
126,560231
127,560231
128,560231
129,590153
130,590153
131,590153
132,590153
133,590153
134,590153
135,590153
136,590153
137,637635
138,637635
139,637635
140,637635
141,637635
142,637635
143,637635
144,637635
145,673795
146,673795
147,673795
148,673795
149,673795
150,673795
151,673795
152,673795
153,720370
154,720370
155,720370
156,720370
157,720370
158,720370
159,720370
160,720370
161,762903
162,762903
163,762903
164,762903
165,762903
166,762903
167,762903
168,762903
169,800972
170,800972
171,800972
172,800972
173,800972
174,800972
175,800972
176,800972
177,839397
178,839397
179,839397
180,839397
181,839397
182,839397
183,839397
184,839397
185,888421
186,888421
187,888421
188,888421
189,888421
190,888421
191,888421
192,888421
193,926227
194,926227
195,926227
196,926227
197,926227
198,926227
199,926227
200,926227
201,972702
202,972702
203,972702
204,972702
205,972702
206,972702
207,972702
208,972702
209,1011565
210,1011565
211,1011565
212,1011565
213,1011565
214,1011565
215,1011565
216,1011565
217,1053305
218,1053305
219,1053305
220,1053305
221,1053305
222,1053305
223,1053305
224,1053305
225,1089483
226,1089483
227,1089483
228,1089483
229,1089483
230,1089483
231,1089483
232,1089483
233,1133631
234,1133631
235,1133631
236,1133631
237,1133631
238,1133631
239,1133631
240,1133631
241,1171628
242,1171628
243,1171628
244,1171628
245,1171628
246,1171628
247,1171628
248,1171628
249,1215398
250,1215398
251,1215398
252,1215398
253,1215398
254,1215398
255,1215398
256,1215398
257,1259271
258,1259271
259,1259271
260,1259271
261,1259271
262,1259271
263,1259271
264,1259271
265,1297255
266,1297255
267,1297255
268,1297255
269,1297255
270,1297255
271,1297255
272,1297255
273,1339536
274,1339536
275,1339536
276,1339536
277,1339536
278,1339536
279,1339536
280,1339536
281,1383011
282,1383011
283,1383011
284,1383011
285,1383011
286,1383011
287,1383011
288,1383011
289,1425590
290,1425590
291,1425590
292,1425590
293,1425590
294,1425590
295,1425590
296,1425590
297,1472949
298,1472949
299,1472949
300,1472949
301,1472949
302,1472949
303,1472949
304,1472949
305,1513587
306,1513587
307,1513587
308,1513587
309,1513587
310,1513587
311,1513587
312,1513587
313,1552129
314,1552129
315,1552129
316,1552129
317,1552129
318,1552129
319,1552129
320,1552129
321,1597488
322,1597488
323,1597488
324,1597488
325,1597488
326,1597488
327,1597488
328,1597488
329,1635801
330,1635801
331,1635801
332,1635801
333,1635801
334,1635801
335,1635801
336,1635801
337,1680393
338,1680393
339,1680393
340,1680393
341,1680393
342,1680393
343,1680393
344,1680393
345,1717123
346,1717123
347,1717123
348,1717123
349,1717123
350,1717123
351,1717123
352,1717123
353,1757852
354,1757852
355,1757852
356,1757852
357,1757852
358,1757852
359,1757852
360,1757852
361,1800313
362,1800313
363,1800313
364,1800313
365,1800313
366,1800313
367,1800313
368,1800313
369,1840954
370,1840954
371,1840954
372,1840954
373,1840954
374,1840954
375,1840954
376,1840954
377,1878528
378,1878528
379,1878528
380,1878528
381,1878528
382,1878528
383,1878528
384,1878528
385,1911513
386,1911513
387,1911513
388,1911513
389,1911513
390,1911513
391,1911513
392,1911513
393,1949713
394,1949713
395,1949713
396,1949713
397,1949713
398,1949713
399,1949713
400,1949713
401,1991146
402,1991146
403,1991146
404,1991146
405,1991146
406,1991146
407,1991146
408,1991146
409,2029636
410,2029636
411,2029636
412,2029636
413,2029636
414,2029636
415,2029636
416,2029636
417,2077260
418,2077260
419,2077260
420,2077260
421,2077260
422,2077260
423,2077260
424,2077260
425,2125918
426,2125918
427,2125918
428,2125918
429,2125918
430,2125918
431,2125918
432,2125918
433,2168444
434,2168444
435,2168444
436,2168444
437,2168444
438,2168444
439,2168444
440,2168444
441,2201803
442,2201803
443,2201803
444,2201803
445,2201803
446,2201803
447,2201803
448,2201803
449,2243877
450,2243877
451,2243877
452,2243877
453,2243877
454,2243877
455,2243877
456,2243877
457,2291651
458,2291651
459,2291651
460,2291651
461,2291651
462,2291651
463,2291651
464,2291651
465,2325418
466,2325418
467,2325418
468,2325418
469,2325418
470,2325418
471,2325418
472,2325418
473,2371301
474,2371301
475,2371301
476,2371301
477,2371301
478,2371301
479,2371301
480,2371301
481,2411320
482,2411320
483,2411320
484,2411320
485,2411320
486,2411320
487,2411320
488,2411320
489,2445986
490,2445986
491,2445986
492,2445986
493,2445986
494,2445986
495,2445986
496,2445986
497,2483401
498,2483401
499,2483401
500,2483401
501,2483401
502,2483401
503,2483401
504,2483401
505,2524109
506,2524109
507,2524109
508,2524109
509,2524109
510,2524109
511,2524109
512,2524109
513,2561108
514,2561108
515,2561108
516,2561108
517,2561108
518,2561108
519,2561108
520,2561108
521,2601152
522,2601152
523,2601152
524,2601152
525,2601152
526,2601152
527,2601152
528,2601152
529,2639113
530,2639113
531,2639113
532,2639113
533,2639113
534,2639113
535,2639113
536,2639113
537,2677127
538,2677127
539,2677127
540,2677127
541,2677127
542,2677127
543,2677127
544,2677127
545,2720493
546,2720493
547,2720493
548,2720493
549,2720493
550,2720493
551,2720493
552,2720493
553,2762300
554,2762300
555,2762300
556,2762300
557,2762300
558,2762300
559,2762300
560,2762300
561,2801582
562,2801582
563,2801582
564,2801582
565,2801582
566,2801582
567,2801582
568,2801582
569,2847796
570,2847796
571,2847796
572,2847796
573,2847796
574,2847796
575,2847796
576,2847796
577,2882361
578,2882361
579,2882361
580,2882361
581,2882361
582,2882361
583,2882361
584,2882361
585,2918387
586,2918387
587,2918387
588,2918387
589,2918387
590,2918387
591,2918387
592,2918387
593,2963881
594,2963881
595,2963881
596,2963881
597,2963881
598,2963881
599,2963881
600,2963881
601,3005504
602,3005504
603,3005504
604,3005504
605,3005504
606,3005504
607,3005504
608,3005504
609,3045918
610,3045918
611,3045918
612,3045918
613,3045918
614,3045918
615,3045918
616,3045918
617,3081998
618,3081998
619,3081998
620,3081998
621,3081998
622,3081998
623,3081998
624,3081998
625,3118760
626,3118760
627,3118760
628,3118760
629,3118760
630,3118760
631,3118760
632,3118760
633,3161375
634,3161375
635,3161375
636,3161375
637,3161375
638,3161375
639,3161375
640,3161375
641,3199715
642,3199715
643,3199715
644,3199715
645,3199715
646,3199715
647,3199715
648,3199715
649,3235257
650,3235257
651,3235257
652,3235257
653,3235257
654,3235257
655,3235257
656,3235257
657,3278160
658,3278160
659,3278160
660,3278160
661,3278160
662,3278160
663,3278160
664,3278160
665,3319961
666,3319961
667,3319961
668,3319961
669,3319961
670,3319961
671,3319961
672,3319961
673,3356913
674,3356913
675,3356913
676,3356913
677,3356913
678,3356913
679,3356913
680,3356913
681,3392269
682,3392269
683,3392269
684,3392269
685,3392269
686,3392269
687,3392269
688,3392269
689,3435805
690,3435805
691,3435805
692,3435805
693,3435805
694,3435805
695,3435805
696,3435805
697,3482721
698,3482721
699,3482721
700,3482721
701,3482721
702,3482721
703,3482721
704,3482721
705,3530238
706,3530238
707,3530238
708,3530238
709,3530238
710,3530238
711,3530238
712,3530238
713,3570914
714,3570914
715,3570914
716,3570914
717,3570914
718,3570914
719,3570914
720,3570914
721,3602644
722,3602644
723,3602644
724,3602644
725,3602644
726,3602644
727,3602644
728,3602644
729,3641913
730,3641913
731,3641913
732,3641913
733,3641913
734,3641913
735,3641913
736,3641913
737,3680442
738,3680442
739,3680442
740,3680442
741,3680442
742,3680442
743,3680442
744,3680442
745,3725897
746,3725897
747,3725897
748,3725897
749,3725897
750,3725897
751,3725897
752,3725897
753,3766101
754,3766101
755,3766101
756,3766101
757,3766101
758,3766101
759,3766101
760,3766101
761,3801349
762,3801349
763,3801349
764,3801349
765,3801349
766,3801349
767,3801349
768,3801349
769,3837668
770,3837668
771,3837668
772,3837668
773,3837668
774,3837668
775,3837668
776,3837668
777,3876543
778,3876543
779,3876543
780,3876543
781,3876543
782,3876543
783,3876543
784,3876543
785,3913909
786,3913909
787,3913909
788,3913909
789,3913909
790,3913909
791,3913909
792,3913909
793,3951299
794,3951299
795,3951299
796,3951299
797,3951299
798,3951299
799,3951299
800,3951299
801,3990176
802,3990176
803,3990176
804,3990176
805,3990176
806,3990176
807,3990176
808,3990176
809,4032630
810,4032630
811,4032630
812,4032630
813,4032630
814,4032630
815,4032630
816,4032630
817,4073125
818,4073125
819,4073125
820,4073125
821,4073125
822,4073125
823,4073125
824,4073125
825,4109984
826,4109984
827,4109984
828,4109984
829,4109984
830,4109984
831,4109984
832,4109984
833,4146646
834,4146646
835,4146646
836,4146646
837,4146646
838,4146646
839,4146646
840,4146646
841,4183928
842,4183928
843,4183928
844,4183928
845,4183928
846,4183928
847,4183928
848,4183928
849,4219585
850,4219585
851,4219585
852,4219585
853,4219585
854,4219585
855,4219585
856,4219585
857,4261612
858,4261612
859,4261612
860,4261612
861,4261612
862,4261612
863,4261612
864,4261612
865,4301288
866,4301288
867,4301288
868,4301288
869,4301288
870,4301288
871,4301288
872,4301288
873,4337734
874,4337734
875,4337734
876,4337734
877,4337734
878,4337734
879,4337734
880,4337734
881,4377336
882,4377336
883,4377336
884,4377336
885,4377336
886,4377336
887,4377336
888,4377336
889,4419118
890,4419118
891,4419118
892,4419118
893,4419118
894,4419118
895,4419118
896,4419118
897,4460320
898,4460320
899,4460320
900,4460320
901,4460320
902,4460320
903,4460320
904,4460320
905,4501336
906,4501336
907,4501336
908,4501336
909,4501336
910,4501336
911,4501336
912,4501336
913,4533932
914,4533932
915,4533932
916,4533932
917,4533932
918,4533932
919,4533932
920,4533932
921,4572713
922,4572713
923,4572713
924,4572713
925,4572713
926,4572713
927,4572713
928,4572713
929,4613630
930,4613630
931,4613630
932,4613630
933,4613630
934,4613630
935,4613630
936,4613630
937,4653953
938,4653953
939,4653953
940,4653953
941,4653953
942,4653953
943,4653953
944,4653953
945,4699176
946,4699176
947,4699176
948,4699176
949,4699176
950,4699176
951,4699176
952,4699176
953,4743425
954,4743425
955,4743425
956,4743425
957,4743425
958,4743425
959,4743425
960,4743425
961,4783116
962,4783116
963,4783116
964,4783116
965,4783116
966,4783116
967,4783116
968,4783116
969,4821594
970,4821594
971,4821594
972,4821594
973,4821594
974,4821594
975,4821594
976,4821594
977,4865421
978,4865421
979,4865421
980,4865421
981,4865421
982,4865421
983,4865421
984,4865421
985,4909572
986,4909572
987,4909572
988,4909572
989,4909572
990,4909572
991,4909572
992,4909572
993,4943291
994,4943291
995,4943291
996,4943291
997,4943291
998,4943291
999,4943291
1000,4943291
1001,4980264
1002,4980264
1003,4980264
1004,4980264
1005,4980264
1006,4980264
1007,4980264
1008,4980264
1009,5016970
1010,5016970
1011,5016970
1012,5016970
1013,5016970
1014,5016970
1015,5016970
1016,5016970
1017,5059423
1018,5059423
1019,5059423
1020,5059423
1021,5059423
1022,5059423
1023,5059423
1024,5059423
1025,5107656
1026,5107656
1027,5107656
1028,5107656
1029,5107656
1030,5107656
1031,5107656
1032,5107656
1033,5146457
1034,5146457
1035,5146457
1036,5146457
1037,5146457
1038,5146457
1039,5146457
1040,5146457
1041,5182021
1042,5182021
1043,5182021
1044,5182021
1045,5182021
1046,5182021
1047,5182021
1048,5182021
1049,5217606
1050,5217606
1051,5217606
1052,5217606
1053,5217606
1054,5217606
1055,5217606
1056,5217606
1057,5259266
1058,5259266
1059,5259266
1060,5259266
1061,5259266
1062,5259266
1063,5259266
1064,5259266
1065,5294992
1066,5294992
1067,5294992
1068,5294992
1069,5294992
1070,5294992
1071,5294992
1072,5294992
1073,5335452
1074,5335452
1075,5335452
1076,5335452
1077,5335452
1078,5335452
1079,5335452
1080,5335452
1081,5377383
1082,5377383
1083,5377383
1084,5377383
1085,5377383
1086,5377383
1087,5377383
1088,5377383
1089,5414985
1090,5414985
1091,5414985
1092,5414985
1093,5414985
1094,5414985
1095,5414985
1096,5414985
1097,5459406
1098,5459406
1099,5459406
1100,5459406
1101,5459406
1102,5459406
1103,5459406
1104,5459406
1105,5501959
1106,5501959
1107,5501959
1108,5501959
1109,5501959
1110,5501959
1111,5501959
1112,5501959
1113,5536001
1114,5536001
1115,5536001
1116,5536001
1117,5536001
1118,5536001
1119,5536001
1120,5536001
1121,5578412
1122,5578412
1123,5578412
1124,5578412
1125,5578412
1126,5578412
1127,5578412
1128,5578412
1129,5618558
1130,5618558
1131,5618558
1132,5618558
1133,5618558
1134,5618558
1135,5618558
1136,5618558
1137,5651572
1138,5651572
1139,5651572
1140,5651572
1141,5651572
1142,5651572
1143,5651572
1144,5651572
1145,5700506
1146,5700506
1147,5700506
1148,5700506
1149,5700506
1150,5700506
1151,5700506
1152,5700506
1153,5736320
1154,5736320
1155,5736320
1156,5736320
1157,5736320
1158,5736320
1159,5736320
1160,5736320
1161,5780375
1162,5780375
1163,5780375
1164,5780375
1165,5780375
1166,5780375
1167,5780375
1168,5780375
1169,5815063
1170,5815063
1171,5815063
1172,5815063
1173,5815063
1174,5815063
1175,5815063
1176,5815063
1177,5852367
1178,5852367
1179,5852367
1180,5852367
1181,5852367
1182,5852367
1183,5852367
1184,5852367
1185,5895322
1186,5895322
1187,5895322
1188,5895322
1189,5895322
1190,5895322
1191,5895322
1192,5895322
1193,5936916
1194,5936916
1195,5936916
1196,5936916
1197,5936916
1198,5936916
1199,5936916
1200,5936916
1201,5979816
1202,5979816
1203,5979816
1204,5979816
1205,5979816
1206,5979816
1207,5979816
1208,5979816
1209,6023255
1210,6023255
1211,6023255
1212,6023255
1213,6023255
1214,6023255
1215,6023255
1216,6023255
1217,6062303
1218,6062303
1219,6062303
1220,6062303
1221,6062303
1222,6062303
1223,6062303
1224,6062303
1225,6101949
1226,6101949
1227,6101949
1228,6101949
1229,6101949
1230,6101949
1231,6101949
1232,6101949
1233,6138179
1234,6138179
1235,6138179
1236,6138179
1237,6138179
1238,6138179
1239,6138179
1240,6138179
1241,6176366
1242,6176366
1243,6176366
1244,6176366
1245,6176366
1246,6176366
1247,6176366
1248,6176366
1249,6218711
1250,6218711
1251,6218711
1252,6218711
1253,6218711
1254,6218711
1255,6218711
1256,6218711
1257,6256619
1258,6256619
1259,6256619
1260,6256619
1261,6256619
1262,6256619
1263,6256619
1264,6256619
1265,6296586
1266,6296586
1267,6296586
1268,6296586
1269,6296586
1270,6296586
1271,6296586
1272,6296586
1273,6331372
1274,6331372
1275,6331372
1276,6331372
1277,6331372
1278,6331372
1279,6331372
1280,6331372
1281,6371935
1282,6371935
1283,6371935
1284,6371935
1285,6371935
1286,6371935
1287,6371935
1288,6371935
1289,6411470
1290,6411470
1291,6411470
1292,6411470
1293,6411470
1294,6411470
1295,6411470
1296,6411470
1297,6446901
1298,6446901
1299,6446901
1300,6446901
1301,6446901
1302,6446901
1303,6446901
1304,6446901
1305,6490102
1306,6490102
1307,6490102
1308,6490102
1309,6490102
1310,6490102
1311,6490102
1312,6490102
1313,6528398
1314,6528398
1315,6528398
1316,6528398
1317,6528398
1318,6528398
1319,6528398
1320,6528398
1321,6565583
1322,6565583
1323,6565583
1324,6565583
1325,6565583
1326,6565583
1327,6565583
1328,6565583
1329,6602638
1330,6602638
1331,6602638
1332,6602638
1333,6602638
1334,6602638
1335,6602638
1336,6602638
1337,6644520
1338,6644520
1339,6644520
1340,6644520
1341,6644520
1342,6644520
1343,6644520
1344,6644520
1345,6682351
1346,6682351
1347,6682351
1348,6682351
1349,6682351
1350,6682351
1351,6682351
1352,6682351
1353,6720594
1354,6720594
1355,6720594
1356,6720594
1357,6720594
1358,6720594
1359,6720594
1360,6720594
1361,6764976
1362,6764976
1363,6764976
1364,6764976
1365,6764976
1366,6764976
1367,6764976
1368,6764976
1369,6805070
1370,6805070
1371,6805070
1372,6805070
1373,6805070
1374,6805070
1375,6805070
1376,6805070
1377,6841270
1378,6841270
1379,6841270
1380,6841270
1381,6841270
1382,6841270
1383,6841270
1384,6841270
1385,6881935
1386,6881935
1387,6881935
1388,6881935
1389,6881935
1390,6881935
1391,6881935
1392,6881935
1393,6915416
1394,6915416
1395,6915416
1396,6915416
1397,6915416
1398,6915416
1399,6915416
1400,6915416
1401,6955925
1402,6955925
1403,6955925
1404,6955925
1405,6955925
1406,6955925
1407,6955925
1408,6955925
1409,6999628
1410,6999628
1411,6999628
1412,6999628
1413,6999628
1414,6999628
1415,6999628
1416,6999628
1417,7040662
1418,7040662
1419,7040662
1420,7040662
1421,7040662
1422,7040662
1423,7040662
1424,7040662
1425,7087137
1426,7087137
1427,7087137
1428,7087137
1429,7087137
1430,7087137
1431,7087137
1432,7087137
1433,7121298
1434,7121298
1435,7121298
1436,7121298
1437,7121298
1438,7121298
1439,7121298
1440,7121298
1441,7163861
1442,7163861
1443,7163861
1444,7163861
1445,7163861
1446,7163861
1447,7163861
1448,7163861
1449,7200962
1450,7200962
1451,7200962
1452,7200962
1453,7200962
1454,7200962
1455,7200962
1456,7200962
1457,7236731
1458,7236731
1459,7236731
1460,7236731
1461,7236731
1462,7236731
1463,7236731
1464,7236731
1465,7279390
1466,7279390
1467,7279390
1468,7279390
1469,7279390
1470,7279390
1471,7279390
1472,7279390
1473,7314506
1474,7314506
1475,7314506
1476,7314506
1477,7314506
1478,7314506
1479,7314506
1480,7314506
1481,7352966
1482,7352966
1483,7352966
1484,7352966
1485,7352966
1486,7352966
1487,7352966
1488,7352966
1489,7390939
1490,7390939
1491,7390939
1492,7390939
1493,7390939
1494,7390939
1495,7390939
1496,7390939
1497,7429120
1498,7429120
1499,7429120
1500,7429120
1501,7429120
1502,7429120
1503,7429120
1504,7429120
1505,7469680
1506,7469680
1507,7469680
1508,7469680
1509,7469680
1510,7469680
1511,7469680
1512,7469680
1513,7506735
1514,7506735
1515,7506735
1516,7506735
1517,7506735
1518,7506735
1519,7506735
1520,7506735
1521,7544060
1522,7544060
1523,7544060
1524,7544060
1525,7544060
1526,7544060
1527,7544060
1528,7544060
1529,7579237
1530,7579237
1531,7579237
1532,7579237
1533,7579237
1534,7579237
1535,7579237
1536,7579237
1537,7616480
1538,7616480
1539,7616480
1540,7616480
1541,7616480
1542,7616480
1543,7616480
1544,7616480
1545,7661543
1546,7661543
1547,7661543
1548,7661543
1549,7661543
1550,7661543
1551,7661543
1552,7661543
1553,7703502
1554,7703502
1555,7703502
1556,7703502
1557,7703502
1558,7703502
1559,7703502
1560,7703502
1561,7750354
1562,7750354
1563,7750354
1564,7750354
1565,7750354
1566,7750354
1567,7750354
1568,7750354
1569,7794927
1570,7794927
1571,7794927
1572,7794927
1573,7794927
1574,7794927
1575,7794927
1576,7794927
1577,7836003
1578,7836003
1579,7836003
1580,7836003
1581,7836003
1582,7836003
1583,7836003
1584,7836003
1585,7870024
1586,7870024
1587,7870024
1588,7870024
1589,7870024
1590,7870024
1591,7870024
1592,7870024
1593,7917919
1594,7917919
1595,7917919
1596,7917919
1597,7917919
1598,7917919
1599,7917919
1600,7917919
1601,7952336
1602,7952336
1603,7952336
1604,7952336
1605,7952336
1606,7952336
1607,7952336
1608,7952336
1609,7997144
1610,7997144
1611,7997144
1612,7997144
1613,7997144
1614,7997144
1615,7997144
1616,7997144
1617,8043005
1618,8043005
1619,8043005
1620,8043005
1621,8043005
1622,8043005
1623,8043005
1624,8043005
1625,8079192
1626,8079192
1627,8079192
1628,8079192
1629,8079192
1630,8079192
1631,8079192
1632,8079192
1633,8115486
1634,8115486
1635,8115486
1636,8115486
1637,8115486
1638,8115486
1639,8115486
1640,8115486
1641,8153126
1642,8153126
1643,8153126
1644,8153126
1645,8153126
1646,8153126
1647,8153126
1648,8153126
1649,8192738
1650,8192738
1651,8192738
1652,8192738
1653,8192738
1654,8192738
1655,8192738
1656,8192738
1657,8228836
1658,8228836
1659,8228836
1660,8228836
1661,8228836
1662,8228836
1663,8228836
1664,8228836
1665,8269519
1666,8269519
1667,8269519
1668,8269519
1669,8269519
1670,8269519
1671,8269519
1672,8269519
1673,8315767
1674,8315767
1675,8315767
1676,8315767
1677,8315767
1678,8315767
1679,8315767
1680,8315767
1681,8356033
1682,8356033
1683,8356033
1684,8356033
1685,8356033
1686,8356033
1687,8356033
1688,8356033
1689,8397034
1690,8397034
1691,8397034
1692,8397034
1693,8397034
1694,8397034
1695,8397034
1696,8397034
1697,8437345
1698,8437345
1699,8437345
1700,8437345
1701,8437345
1702,8437345
1703,8437345
1704,8437345
1705,8479060
1706,8479060
1707,8479060
1708,8479060
1709,8479060
1710,8479060
1711,8479060
1712,8479060
1713,8516672
1714,8516672
1715,8516672
1716,8516672
1717,8516672
1718,8516672
1719,8516672
1720,8516672
1721,8560817
1722,8560817
1723,8560817
1724,8560817
1725,8560817
1726,8560817
1727,8560817
1728,8560817
1729,8601651
1730,8601651
1731,8601651
1732,8601651
1733,8601651
1734,8601651
1735,8601651
1736,8601651
1737,8641156
1738,8641156
1739,8641156
1740,8641156
1741,8641156
1742,8641156
1743,8641156
1744,8641156
1745,8683044
1746,8683044
1747,8683044
1748,8683044
1749,8683044
1750,8683044
1751,8683044
1752,8683044
1753,8729077
1754,8729077
1755,8729077
1756,8729077
1757,8729077
1758,8729077
1759,8729077
1760,8729077
1761,8766199
1762,8766199
1763,8766199
1764,8766199
1765,8766199
1766,8766199
1767,8766199
1768,8766199
1769,8809408
1770,8809408
1771,8809408
1772,8809408
1773,8809408
1774,8809408
1775,8809408
1776,8809408
1777,8848098
1778,8848098
1779,8848098
1780,8848098
1781,8848098
1782,8848098
1783,8848098
1784,8848098
1785,8886145
1786,8886145
1787,8886145
1788,8886145
1789,8886145
1790,8886145
1791,8886145
1792,8886145
1793,8923216
1794,8923216
1795,8923216
1796,8923216
1797,8923216
1798,8923216
1799,8923216
1800,8923216
1801,8960255
1802,8960255
1803,8960255
1804,8960255
1805,8960255
1806,8960255
1807,8960255
1808,8960255
1809,8999382
1810,8999382
1811,8999382
1812,8999382
1813,8999382
1814,8999382
1815,8999382
1816,8999382
1817,9037088
1818,9037088
1819,9037088
1820,9037088
1821,9037088
1822,9037088
1823,9037088
1824,9037088
1825,9069107
1826,9069107
1827,9069107
1828,9069107
1829,9069107
1830,9069107
1831,9069107
1832,9069107
1833,9107754
1834,9107754
1835,9107754
1836,9107754
1837,9107754
1838,9107754
1839,9107754
1840,9107754
1841,9147688
1842,9147688
1843,9147688
1844,9147688
1845,9147688
1846,9147688
1847,9147688
1848,9147688
1849,9185330
1850,9185330
1851,9185330
1852,9185330
1853,9185330
1854,9185330
1855,9185330
1856,9185330
1857,9225834
1858,9225834
1859,9225834
1860,9225834
1861,9225834
1862,9225834
1863,9225834
1864,9225834
1865,9261621
1866,9261621
1867,9261621
1868,9261621
1869,9261621
1870,9261621
1871,9261621
1872,9261621
1873,9301204
1874,9301204
1875,9301204
1876,9301204
1877,9301204
1878,9301204
1879,9301204
1880,9301204
1881,9337509
1882,9337509
1883,9337509
1884,9337509
1885,9337509
1886,9337509
1887,9337509
1888,9337509
1889,9373177
1890,9373177
1891,9373177
1892,9373177
1893,9373177
1894,9373177
1895,9373177
1896,9373177
1897,9410708
1898,9410708
1899,9410708
1900,9410708
1901,9410708
1902,9410708
1903,9410708
1904,9410708
1905,9456256
1906,9456256
1907,9456256
1908,9456256
1909,9456256
1910,9456256
1911,9456256
1912,9456256
1913,9492532
1914,9492532
1915,9492532
1916,9492532
1917,9492532
1918,9492532
1919,9492532
1920,9492532
1921,9534866
1922,9534866
1923,9534866
1924,9534866
1925,9534866
1926,9534866
1927,9534866
1928,9534866
1929,9573275
1930,9573275
1931,9573275
1932,9573275
1933,9573275
1934,9573275
1935,9573275
1936,9573275
1937,9611416
1938,9611416
1939,9611416
1940,9611416
1941,9611416
1942,9611416
1943,9611416
1944,9611416
1945,9648448
1946,9648448
1947,9648448
1948,9648448
1949,9648448
1950,9648448
1951,9648448
1952,9648448
1953,9681704
1954,9681704
1955,9681704
1956,9681704
1957,9681704
1958,9681704
1959,9681704
1960,9681704
1961,9721553
1962,9721553
1963,9721553
1964,9721553
1965,9721553
1966,9721553
1967,9721553
1968,9721553
1969,9763982
1970,9763982
1971,9763982
1972,9763982
1973,9763982
1974,9763982
1975,9763982
1976,9763982
1977,9808928
1978,9808928
1979,9808928
1980,9808928
1981,9808928
1982,9808928
1983,9808928
1984,9808928
1985,9848107
1986,9848107
1987,9848107
1988,9848107
1989,9848107
1990,9848107
1991,9848107
1992,9848107
1993,9882960
1994,9882960
1995,9882960
1996,9882960
1997,9882960
1998,9882960
1999,9882960
2000,9882960
2001,9918573
2002,9918573
2003,9918573
2004,9918573
2005,9918573
2006,9918573
2007,9918573
2008,9918573
2009,9957164
2010,9957164
2011,9957164
2012,9957164
2013,9957164
2014,9957164
2015,9957164
2016,9957164
2017,9996733
2018,9996733
2019,9996733
2020,9996733
2021,9996733
2022,9996733
2023,9996733
2024,9996733
2025,10032179
2026,10032179
2027,10032179
2028,10032179
2029,10032179
2030,10032179
2031,10032179
2032,10032179
2033,10079546
2034,10079546
2035,10079546
2036,10079546
2037,10079546
2038,10079546
2039,10079546
2040,10079546
2041,10118195
2042,10118195
2043,10118195
2044,10118195
2045,10118195
2046,10118195
2047,10118195
2048,10118195
2049,10157158
2050,10157158
2051,10157158
2052,10157158
2053,10157158
2054,10157158
2055,10157158
2056,10157158
2057,10193649
2058,10193649
2059,10193649
2060,10193649
2061,10193649
2062,10193649
2063,10193649
2064,10193649
2065,10231861
2066,10231861
2067,10231861
2068,10231861
2069,10231861
2070,10231861
2071,10231861
2072,10231861
2073,10277959
2074,10277959
2075,10277959
2076,10277959
2077,10277959
2078,10277959
2079,10277959
2080,10277959
2081,10313616
2082,10313616
2083,10313616
2084,10313616
2085,10313616
2086,10313616
2087,10313616
2088,10313616
2089,10348964
2090,10348964
2091,10348964
2092,10348964
2093,10348964
2094,10348964
2095,10348964
2096,10348964
2097,10391374
2098,10391374
2099,10391374
2100,10391374
2101,10391374
2102,10391374
2103,10391374
2104,10391374
2105,10426751
2106,10426751
2107,10426751
2108,10426751
2109,10426751
2110,10426751
2111,10426751
2112,10426751
2113,10462226
2114,10462226
2115,10462226
2116,10462226
2117,10462226
2118,10462226
2119,10462226
2120,10462226
2121,10506241
2122,10506241
2123,10506241
2124,10506241
2125,10506241
2126,10506241
2127,10506241
2128,10506241
2129,10549361
2130,10549361
2131,10549361
2132,10549361
2133,10549361
2134,10549361
2135,10549361
2136,10549361
2137,10591067
2138,10591067
2139,10591067
2140,10591067
2141,10591067
2142,10591067
2143,10591067
2144,10591067
2145,10631280
2146,10631280
2147,10631280
2148,10631280
2149,10631280
2150,10631280
2151,10631280
2152,10631280
2153,10667960
2154,10667960
2155,10667960
2156,10667960
2157,10667960
2158,10667960
2159,10667960
2160,10667960
2161,10709329
2162,10709329
2163,10709329
2164,10709329
2165,10709329
2166,10709329
2167,10709329
2168,10709329
2169,10750295
2170,10750295
2171,10750295
2172,10750295
2173,10750295
2174,10750295
2175,10750295
2176,10750295
2177,10791317
2178,10791317
2179,10791317
2180,10791317
2181,10791317
2182,10791317
2183,10791317
2184,10791317
2185,10831178
2186,10831178
2187,10831178
2188,10831178
2189,10831178
2190,10831178
2191,10831178
2192,10831178
2193,10871733
2194,10871733
2195,10871733
2196,10871733
2197,10871733
2198,10871733
2199,10871733
2200,10871733
2201,10910549
2202,10910549
2203,10910549
2204,10910549
2205,10910549
2206,10910549
2207,10910549
2208,10910549
2209,10943015
2210,10943015
2211,10943015
2212,10943015
2213,10943015
2214,10943015
2215,10943015
2216,10943015
2217,10976870
2218,10976870
2219,10976870
2220,10976870
2221,10976870
2222,10976870
2223,10976870
2224,10976870
2225,11015850
2226,11015850
2227,11015850
2228,11015850
2229,11015850
2230,11015850
2231,11015850
2232,11015850
2233,11050785
2234,11050785
2235,11050785
2236,11050785
2237,11050785
2238,11050785
2239,11050785
2240,11050785
2241,11092079
2242,11092079
2243,11092079
2244,11092079
2245,11092079
2246,11092079
2247,11092079
2248,11092079
2249,11129476
2250,11129476
2251,11129476
2252,11129476
2253,11129476
2254,11129476
2255,11129476
2256,11129476
2257,11165792
2258,11165792
2259,11165792
2260,11165792
2261,11165792
2262,11165792
2263,11165792
2264,11165792
2265,11205965
2266,11205965
2267,11205965
2268,11205965
2269,11205965
2270,11205965
2271,11205965
2272,11205965
2273,11243652
2274,11243652
2275,11243652
2276,11243652
2277,11243652
2278,11243652
2279,11243652
2280,11243652
2281,11285798
2282,11285798
2283,11285798
2284,11285798
2285,11285798
2286,11285798
2287,11285798
2288,11285798
2289,11325017
2290,11325017
2291,11325017
2292,11325017
2293,11325017
2294,11325017
2295,11325017
2296,11325017
2297,11368772
2298,11368772
2299,11368772
2300,11368772
2301,11368772
2302,11368772
2303,11368772
2304,11368772
2305,11410842
2306,11410842
2307,11410842
2308,11410842
2309,11410842
2310,11410842
2311,11410842
2312,11410842
2313,11445410
2314,11445410
2315,11445410
2316,11445410
2317,11445410
2318,11445410
2319,11445410
2320,11445410
2321,11481188
2322,11481188
2323,11481188
2324,11481188
2325,11481188
2326,11481188
2327,11481188
2328,11481188
2329,11528359
2330,11528359
2331,11528359
2332,11528359
2333,11528359
2334,11528359
2335,11528359
2336,11528359
2337,11561221
2338,11561221
2339,11561221
2340,11561221
2341,11561221
2342,11561221
2343,11561221
2344,11561221
2345,11597895
2346,11597895
2347,11597895
2348,11597895
2349,11597895
2350,11597895
2351,11597895
2352,11597895
2353,11642375
2354,11642375
2355,11642375
2356,11642375
2357,11642375
2358,11642375
2359,11642375
2360,11642375
2361,11688358
2362,11688358
2363,11688358
2364,11688358
2365,11688358
2366,11688358
2367,11688358
2368,11688358
2369,11723346
2370,11723346
2371,11723346
2372,11723346
2373,11723346
2374,11723346
2375,11723346
2376,11723346
2377,11762278
2378,11762278
2379,11762278
2380,11762278
2381,11762278
2382,11762278
2383,11762278
2384,11762278
2385,11800845
2386,11800845
2387,11800845
2388,11800845
2389,11800845
2390,11800845
2391,11800845
2392,11800845
2393,11840512
2394,11840512
2395,11840512
2396,11840512
2397,11840512
2398,11840512
2399,11840512
2400,11840512
2401,11876477
2402,11876477
2403,11876477
2404,11876477
2405,11876477
2406,11876477
2407,11876477
2408,11876477
2409,11919726
2410,11919726
2411,11919726
2412,11919726
2413,11919726
2414,11919726
2415,11919726
2416,11919726
2417,11960640
2418,11960640
2419,11960640
2420,11960640
2421,11960640
2422,11960640
2423,11960640
2424,11960640
2425,12003043
2426,12003043
2427,12003043
2428,12003043
2429,12003043
2430,12003043
2431,12003043
2432,12003043
2433,12052238
2434,12052238
2435,12052238
2436,12052238
2437,12052238
2438,12052238
2439,12052238
2440,12052238
2441,12091760
2442,12091760
2443,12091760
2444,12091760
2445,12091760
2446,12091760
2447,12091760
2448,12091760
2449,12127757
2450,12127757
2451,12127757
2452,12127757
2453,12127757
2454,12127757
2455,12127757
2456,12127757
2457,12159253
2458,12159253
2459,12159253
2460,12159253
2461,12159253
2462,12159253
2463,12159253
2464,12159253
2465,12194339
2466,12194339
2467,12194339
2468,12194339
2469,12194339
2470,12194339
2471,12194339
2472,12194339
2473,12242532
2474,12242532
2475,12242532
2476,12242532
2477,12242532
2478,12242532
2479,12242532
2480,12242532
2481,12283386
2482,12283386
2483,12283386
2484,12283386
2485,12283386
2486,12283386
2487,12283386
2488,12283386
2489,12318781
2490,12318781
2491,12318781
2492,12318781
2493,12318781
2494,12318781
2495,12318781
2496,12318781
2497,12353181
2498,12353181
2499,12353181
2500,12353181
2501,12353181
2502,12353181
2503,12353181
2504,12353181
2505,12396027
2506,12396027
2507,12396027
2508,12396027
2509,12396027
2510,12396027
2511,12396027
2512,12396027
2513,12435918
2514,12435918
2515,12435918
2516,12435918
2517,12435918
2518,12435918
2519,12435918
2520,12435918
2521,12478274
2522,12478274
2523,12478274
2524,12478274
2525,12478274
2526,12478274
2527,12478274
2528,12478274
2529,12516878
2530,12516878
2531,12516878
2532,12516878
2533,12516878
2534,12516878
2535,12516878
2536,12516878
2537,12554162
2538,12554162
2539,12554162
2540,12554162
2541,12554162
2542,12554162
2543,12554162
2544,12554162
2545,12589969
2546,12589969
2547,12589969
2548,12589969
2549,12589969
2550,12589969
2551,12589969
2552,12589969
2553,12631120
2554,12631120
2555,12631120
2556,12631120
2557,12631120
2558,12631120
2559,12631120
2560,12631120
2561,12672681
2562,12672681
2563,12672681
2564,12672681
2565,12672681
2566,12672681
2567,12672681
2568,12672681
2569,12711632
2570,12711632
2571,12711632
2572,12711632
2573,12711632
2574,12711632
2575,12711632
2576,12711632
2577,12749530
2578,12749530
2579,12749530
2580,12749530
2581,12749530
2582,12749530
2583,12749530
2584,12749530
2585,12785484
2586,12785484
2587,12785484
2588,12785484
2589,12785484
2590,12785484
2591,12785484
2592,12785484
2593,12822476
2594,12822476
2595,12822476
2596,12822476
2597,12822476
2598,12822476
2599,12822476
2600,12822476
2601,12856932
2602,12856932
2603,12856932
2604,12856932
2605,12856932
2606,12856932
2607,12856932
2608,12856932
2609,12899836
2610,12899836
2611,12899836
2612,12899836
2613,12899836
2614,12899836
2615,12899836
2616,12899836
2617,12947117
2618,12947117
2619,12947117
2620,12947117
2621,12947117
2622,12947117
2623,12947117
2624,12947117
2625,12987276
2626,12987276
2627,12987276
2628,12987276
2629,12987276
2630,12987276
2631,12987276
2632,12987276
2633,13039825
2634,13039825
2635,13039825
2636,13039825
2637,13039825
2638,13039825
2639,13039825
2640,13039825
2641,13079360
2642,13079360
2643,13079360
2644,13079360
2645,13079360
2646,13079360
2647,13079360
2648,13079360
2649,13119015
2650,13119015

==> Data/Motivational_Data/total_CC.csv <==
x,y
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,616379
20,616379
21,670644
22,670644
23,1023244
24,1023244
25,1076531
26,1076531
27,1632855
28,1632855
29,1675696
30,1675696
31,2029759
32,2029759
33,2087566
34,2087566
35,2594697
36,2594697
37,2632089
38,2632089
39,2951048
40,2951048
41,2996687
42,2996687
43,3555015
44,3555015
45,3593217
46,3593217
47,3894785
48,3894785
49,3939886
50,3939886
51,4447309
52,4447309
53,4498985
54,4498985
55,4736931
56,4736931
57,4788620
58,4788620
59,5316284
60,5316284
61,5356478
62,5356478
63,5691107
64,5691107
65,5745950
66,5745950
67,6229075
68,6229075
69,6275055
70,6275055
71,6543146
72,6543146
73,6601088
74,6601088
75,7110558
76,7110558
77,7148895
78,7148895
79,7531181
80,7531181
81,7579839
82,7579839
83,8088905
84,8088905
85,8134091
86,8134091
87,8408126
88,8408126
89,8502636
90,8502636
91,8979990
92,8979990
93,9014265
94,9014265
95,9319063
96,9319063
97,9366918
98,9366918
99,9895228
100,9895228
101,9930797
102,9930797
103,10245954
104,10245954
105,10288180
106,10288180
107,10773119
108,10773119
109,10806759
110,10806759
111,11115617
112,11115617
113,11155280
114,11155280
115,11745666
116,11745666
117,11811034
118,11811034
119,12090470
120,12090470
121,12153521
122,12153521
123,12692279
124,12692279
125,12756193
126,12756193
127,13131008
128,13131008
129,13173668
130,13173668
131,13702023
132,13702023
133,13775603
134,13775603
135,14024927
136,14024927
137,14082728
138,14082728
139,14597451
140,14597451
141,14638238
142,14638238
143,14889525
144,14889525
145,14939472
146,14939472
147,15408526
148,15408526
149,15458508
150,15458508
151,15735477
152,15735477
153,15816612
154,15816612
155,16438123
156,16438123
157,16473710
158,16473710
159,16826422
160,16826422
161,16880596
162,16880596
163,17504171
164,17504171
165,17568117
166,17568117
167,17834199
168,17834199
169,17878831
170,17878831
171,18419484
172,18419484
173,18457330
174,18457330
175,18825864
176,18825864
177,18880385
178,18880385
179,19387675
180,19387675
181,19436611
182,19436611
183,19734083
184,19734083
185,19786456
186,19786456
187,20445826
188,20445826
189,20487068
190,20487068
191,20791053
192,20791053
193,20844539
194,20844539
195,21344804
196,21344804
197,21388569
198,21388569
199,21692051
200,21692051
201,21820538
202,21820538
203,22282227
204,22282227
205,22328114
206,22328114
207,22639217
208,22639217
209,22681966
210,22681966
211,23258630
212,23258630
213,23297976
214,23297976
215,23746629
216,23746629
217,23793251
218,23793251
219,24344810
220,24344810
221,24384322
222,24384322
223,24627051
224,24627051
225,24671221
226,24671221
227,25267122
228,25267122
229,25319173
230,25319173
231,25661002
232,25661002
233,25713617
234,25713617
235,26265945
236,26265945
237,26303274
238,26303274
239,26685342
240,26685342
241,26745074
242,26745074
243,27289267
244,27289267
245,27328272
246,27328272
247,27598920
248,27598920
249,27647131
250,27647131
251,28193833
252,28193833
253,28246603
254,28246603
255,28553179
256,28553179
257,28602695
258,28602695
259,29168478
260,29168478
261,29213295
262,29213295
263,29588950
264,29588950
265,29633459
266,29633459
267,30149190
268,30149190
269,30186460
270,30186460
271,30542241
272,30542241
273,30586077
274,30586077
275,31043773
276,31043773
277,31088814
278,31088814
279,31675958
280,31675958
281,31730183
282,31730183
283,32228246
284,32228246
285,32267337
286,32267337
287,32468688
288,32468688
289,32521374
290,32521374
291,32977430
292,32977430
293,33025923
294,33025923
295,33320607
296,33320607
297,33365757
298,33365757
299,33853021
300,33853021
301,33892751
302,33892751
303,34132455
304,34132455
305,34177639
306,34177639
307,34597543
308,34597543
309,34641579
310,34641579
311,34955841
312,34955841
313,35004654
314,35004654
315,35500178
316,35500178
317,35539973
318,35539973
319,35793296
320,35793296
321,35841382
322,35841382
323,36226146
324,36226146
325,36268405
326,36268405
327,36537397
328,36537397
329,36594811
330,36594811
331,37235919
332,37235919
333,37274081
334,37274081
335,37585310
336,37585310
337,37633424
338,37633424
339,38086376
340,38086376
341,38130335
342,38130335
343,38384639
344,38384639
345,38429996
346,38429996
347,38912083
348,38912083
349,38948182
350,38948182
351,39352291
352,39352291
353,39397720
354,39397720
355,39999249
356,39999249
357,40033633
358,40033633
359,40346413
360,40346413
361,40400248
362,40400248
363,40856459
364,40856459
365,40901178
366,40901178
367,41113161
368,41113161
369,41156886
370,41156886
371,41680303
372,41680303
373,41714374
374,41714374
375,41943313
376,41943313
377,41989515
378,41989515
379,42409161
380,42409161
381,42451370
382,42451370
383,42717157
384,42717157
385,42766703
386,42766703
387,43235304
388,43235304
389,43266765
390,43266765
391,43497219
392,43497219
393,43543043
394,43543043
395,44012579
396,44012579
397,44054306
398,44054306
399,44271903
400,44271903
401,44314708
402,44314708
403,44746274
404,44746274
405,44782455
406,44782455
407,44995282
408,44995282
409,45063416
410,45063416
411,45545211
412,45545211
413,45586793
414,45586793
415,45825420
416,45825420
417,45877531
418,45877531
419,46424069
420,46424069
421,46452544
422,46452544
423,46732605
424,46732605
425,46769726
426,46769726
427,47219467
428,47219467
429,47255440
430,47255440
431,47588650
432,47588650
433,47630789
434,47630789
435,48167225
436,48167225
437,48196425
438,48196425
439,48573971
440,48573971
441,48616439
442,48616439
443,49054329
444,49054329
445,49101291
446,49101291
447,49652388
448,49652388
449,49692756
450,49692756
451,50185500
452,50185500
453,50217407
454,50217407
455,50422648
456,50422648
457,50458182
458,50458182
459,51062339
460,51062339
461,51109443
462,51109443
463,51397941
464,51397941
465,51436618
466,51436618
467,51979534
468,51979534
469,52013828
470,52013828
471,52222248
472,52222248
473,52258542
474,52258542
475,52778281
476,52778281
477,52811197
478,52811197
479,53181132
480,53181132
481,53217150
482,53217150
483,53847942
484,53847942
485,53905531
486,53905531
487,54958267
488,54958267
489,54998317
490,54998317
491,55543257
492,55543257
493,55588238
494,55588238
495,55853546
496,55853546
497,55895041
498,55895041
499,56365067
500,56365067
501,56406267
502,56406267
503,56678756
504,56678756
505,56715903
506,56715903
507,57242168
508,57242168
509,57272091
510,57272091
511,57527793
512,57527793
513,57562944
514,57562944
515,58056368
516,58056368
517,58091588
518,58091588
519,58334634
520,58334634
521,58400981
522,58400981
523,58908437
524,58908437
525,58933756
526,58933756
527,59176825
528,59176825
529,59225635
530,59225635
531,59787284
532,59787284
533,59816451
534,59816451
535,60027642
536,60027642
537,60110584
538,60110584
539,60683344
540,60683344
541,60724542
542,60724542
543,60978731
544,60978731
545,61023362
546,61023362
547,61514149
548,61514149
549,61549685
550,61549685
551,61792899
552,61792899
553,61831498
554,61831498
555,62341900
556,62341900
557,62375855
558,62375855
559,62650110
560,62650110
561,62686229
562,62686229
563,63157208
564,63157208
565,63198316
566,63198316
567,63449628
568,63449628
569,63479537
570,63479537
571,63984616
572,63984616
573,64014532
574,64014532
575,64177819
576,64177819
577,64209426
578,64209426
579,64716756
580,64716756
581,64751922
582,64751922
583,64953699
584,64953699
585,64991953
586,64991953
587,65472531
588,65472531
589,65510407
590,65510407
591,65820293
592,65820293
593,65854181
594,65854181
595,66325331
596,66325331
597,66373355
598,66373355
599,66680777
600,66680777
601,66723290
602,66723290
603,67233559
604,67233559
605,67258338
606,67258338
607,67544666
608,67544666
609,67582660
610,67582660
611,68025513
612,68025513
613,68067265
614,68067265
615,68315648
616,68315648
617,68350798
618,68350798
619,68827125
620,68827125
621,68854289
622,68854289
623,69080908
624,69080908
625,69115676
626,69115676
627,69859864
628,69859864
629,69895083
630,69895083
631,70223458
632,70223458
633,70257924
634,70257924
635,70868400
636,70868400
637,70900023
638,70900023
639,71214289
640,71214289
641,71246634
642,71246634
643,71772182
644,71772182
645,71802477
646,71802477
647,72177679
648,72177679
649,72209050
650,72209050
651,72654105
652,72654105
653,72682968
654,72682968
655,72881498
656,72881498
657,72915471
658,72915471
659,73401162
660,73401162
661,73431621
662,73431621
663,73677021
664,73677021
665,73713442
666,73713442
667,74287055
668,74287055
669,74323614
670,74323614
671,74571226
672,74571226
673,74609227
674,74609227
675,75116527
676,75116527
677,75148943
678,75148943
679,75414023
680,75414023
681,75449705
682,75449705
683,75890557
684,75890557
685,75917682
686,75917682
687,76219742
688,76219742
689,76254184
690,76254184
691,77118598
692,77118598
693,77156521
694,77156521
695,77405800
696,77405800
697,77440827
698,77440827
699,77905243
700,77905243
701,77935415
702,77935415
703,78159656
704,78159656
705,78195276
706,78195276
707,78679064
708,78679064
709,78713047
710,78713047
711,78922912
712,78922912
713,78967127
714,78967127
715,79643764
716,79643764
717,79696729
718,79696729
719,80017419
720,80017419
721,80056993
722,80056993
723,80595564
724,80595564
725,80635101
726,80635101
727,81207753
728,81207753
729,81255234
730,81255234
731,81822631
732,81822631
733,81868267
734,81868267
735,82064436
736,82064436
737,82104754
738,82104754
739,82589679
740,82589679
741,82622821
742,82622821
743,82837471
744,82837471
745,82878089
746,82878089
747,83464015
748,83464015
749,83486751
750,83486751
751,83817755
752,83817755
753,83867243
754,83867243
755,84406956
756,84406956
757,84435647
758,84435647
759,84711710
760,84711710
761,84749108
762,84749108
763,85128817
764,85128817
765,85156598
766,85156598
767,85457204
768,85457204
769,85504671
770,85504671
771,86013795
772,86013795
773,86050017
774,86050017
775,86337246
776,86337246
777,86379992
778,86379992
779,86949693
780,86949693
781,86990635
782,86990635
783,87164875
784,87164875
785,87208710
786,87208710
787,87797118
788,87797118
789,87842481
790,87842481
791,88130538
792,88130538
793,88165229
794,88165229
795,88728306
796,88728306
797,88757672
798,88757672
799,89013469
800,89013469
801,89064387
802,89064387
803,89511758
804,89511758
805,89546875
806,89546875
807,89785928
808,89785928
809,89830997
810,89830997
811,90385078
812,90385078
813,90428638
814,90428638
815,90681554
816,90681554
817,90721416
818,90721416
819,91240159
820,91240159
821,91268024
822,91268024
823,91796837
824,91796837
825,91832146
826,91832146
827,92312622
828,92312622
829,92340400
830,92340400
831,93590792
832,93590792
833,93625424
834,93625424
835,94149957
836,94149957
837,94176615
838,94176615
839,94591117
840,94591117
841,94625573
842,94625573
843,95195657
844,95195657
845,95276514
846,95276514
847,95516043
848,95516043
849,95620064
850,95620064
851,96294103
852,96294103
853,96329907
854,96329907
855,96583104
856,96583104
857,96618387
858,96618387
859,97092125
860,97092125
861,97122770
862,97122770
863,97394839
864,97394839
865,97429763
866,97429763
867,97983008
868,97983008
869,98018745
870,98018745
871,98209247
872,98209247
873,98248029
874,98248029
875,98683849
876,98683849
877,98718387
878,98718387
879,99057269
880,99057269
881,99098439
882,99098439
883,99582667
884,99582667
885,99629824
886,99629824
887,100029117
888,100029117
889,100064695
890,100064695
891,100494796
892,100494796
893,100521642
894,100521642
895,100790663
896,100790663
897,100838726
898,100838726
899,101301440
900,101301440
901,101336143
902,101336143
903,101560711
904,101560711
905,101597856
906,101597856
907,102169103
908,102169103
909,102197305
910,102197305
911,102463297
912,102463297
913,102508368
914,102508368
915,103004711
916,103004711
917,103039371
918,103039371
919,103241670
920,103241670
921,103284150
922,103284150
923,103749256
924,103749256
925,103779080
926,103779080
927,103980960
928,103980960
929,104035218
930,104035218
931,104524273
932,104524273
933,104561314
934,104561314
935,104756799
936,104756799
937,104793862
938,104793862
939,105332463
940,105332463
941,105364782
942,105364782
943,105622900
944,105622900
945,105660908
946,105660908
947,106163672
948,106163672
949,106200108
950,106200108
951,106497253
952,106497253
953,106534106
954,106534106
955,107283466
956,107283466
957,107315662
958,107315662
959,107614218
960,107614218
961,107651793
962,107651793
963,108184484
964,108184484
965,108233740
966,108233740
967,108500783
968,108500783
969,108534460
970,108534460
971,108989345
972,108989345
973,109012788
974,109012788
975,109248410
976,109248410
977,109285641
978,109285641
979,109884231
980,109884231
981,109917505
982,109917505
983,110177321
984,110177321
985,110218490
986,110218490
987,110639978
988,110639978
989,110678278
990,110678278
991,110960348
992,110960348
993,111034545
994,111034545
995,111509378
996,111509378
997,111541546
998,111541546
999,111836946
1000,111836946
1001,111875970
1002,111875970
1003,112294468
1004,112294468
1005,112327534
1006,112327534
1007,112691828
1008,112691828
1009,112725730
1010,112725730
1011,113304430
1012,113304430
1013,113348793
1014,113348793
1015,113791298
1016,113791298
1017,113825009
1018,113825009
1019,114283373
1020,114283373
1021,114327724
1022,114327724
1023,114644292
1024,114644292
1025,114675059
1026,114675059
1027,115411682
1028,115411682
1029,115454005
1030,115454005
1031,115769662
1032,115769662
1033,115840568
1034,115840568
1035,116260507
1036,116260507
1037,116294262
1038,116294262
1039,116723650
1040,116723650
1041,116757497
1042,116757497
1043,117255386
1044,117255386
1045,117292824
1046,117292824
1047,117651505
1048,117651505
1049,117706432
1050,117706432
1051,118105608
1052,118105608
1053,118141065
1054,118141065
1055,118644680
1056,118644680
1057,118683000
1058,118683000
1059,119259781
1060,119259781
1061,119291607
1062,119291607
1063,119595287
1064,119595287
1065,119629920
1066,119629920
1067,120103024
1068,120103024
1069,120131590
1070,120131590
1071,120318332
1072,120318332
1073,120355110
1074,120355110
1075,120918178
1076,120918178
1077,120947691
1078,120947691
1079,121244188
1080,121244188
1081,121284947
1082,121284947
1083,121834741
1084,121834741
1085,121878223
1086,121878223
1087,122179622
1088,122179622
1089,122222256
1090,122222256
1091,122716426
1092,122716426
1093,122754261
1094,122754261
1095,123054870
1096,123054870
1097,123128968
1098,123128968
1099,123628641
1100,123628641
1101,123660652
1102,123660652
1103,124018063
1104,124018063
1105,124068376
1106,124068376
1107,124599791
1108,124599791
1109,124635907
1110,124635907
1111,124899642
1112,124899642
1113,124935173
1114,124935173
1115,125399527
1116,125399527
1117,125438049
1118,125438049
1119,125707764
1120,125707764
1121,125743566
1122,125743566
1123,126215171
1124,126215171
1125,126260010
1126,126260010
1127,126563490
1128,126563490
1129,126608707
1130,126608707
1131,127075390
1132,127075390
1133,127121798
1134,127121798
1135,127429200
1136,127429200
1137,127475253
1138,127475253
1139,128002715
1140,128002715
1141,128039055
1142,128039055
1143,128365818
1144,128365818
1145,128402859
1146,128402859
1147,129100090
1148,129100090
1149,129156249
1150,129156249
1151,129391210
1152,129391210
1153,129429916
1154,129429916
1155,129925254
1156,129925254
1157,129955840
1158,129955840
1159,130149564
1160,130149564
1161,130186442
1162,130186442
1163,130629970
1164,130629970
1165,130680808
1166,130680808
1167,130969486
1168,130969486
1169,131001249
1170,131001249
1171,131446078
1172,131446078
1173,131483881
1174,131483881
1175,131783727
1176,131783727
1177,131818837
1178,131818837
1179,132328359
1180,132328359
1181,132373296
1182,132373296
1183,132567227
1184,132567227
1185,132604325
1186,132604325
1187,133039619
1188,133039619
1189,133070276
1190,133070276
1191,133299014
1192,133299014
1193,133335521
1194,133335521
1195,133893401
1196,133893401
1197,133929931
1198,133929931
1199,134188998
1200,134188998
1201,134226389
1202,134226389
1203,134799929
1204,134799929
1205,134826526
1206,134826526
1207,135640096
1208,135640096
1209,135696233
1210,135696233
1211,136229499
1212,136229499
1213,136261906
1214,136261906
1215,136481395
1216,136481395
1217,136524120
1218,136524120
1219,136982915
1220,136982915
1221,137010920
1222,137010920
1223,137207794
1224,137207794
1225,137253923
1226,137253923
1227,137666091
1228,137666091
1229,137698466
1230,137698466
1231,138161704
1232,138161704
1233,138194578
1234,138194578
1235,138661239
1236,138661239
1237,138693678
1238,138693678
1239,138954975
1240,138954975
1241,139055156
1242,139055156
1243,139587693
1244,139587693
1245,139632406
1246,139632406
1247,140040048
1248,140040048
1249,140078503
1250,140078503
1251,140580315
1252,140580315
1253,140615162
1254,140615162
1255,140918527
1256,140918527
1257,140961588
1258,140961588
1259,141532393
1260,141532393
1261,141558635
1262,141558635
1263,141784169
1264,141784169
1265,141821440
1266,141821440
1267,142522224
1268,142522224
1269,142560062
1270,142560062
1271,142877708
1272,142877708
1273,142912489
1274,142912489
1275,143388737
1276,143388737
1277,143431088
1278,143431088
1279,143693752
1280,143693752
1281,143736389
1282,143736389
1283,144315060
1284,144315060
1285,144351640
1286,144351640
1287,144585237
1288,144585237
1289,144623497
1290,144623497
1291,145149956
1292,145149956
1293,145189717
1294,145189717
1295,145365296
1296,145365296
1297,145402154
1298,145402154
1299,145988445
1300,145988445
1301,146023040
1302,146023040
1303,146370073
1304,146370073
1305,146417162
1306,146417162
1307,147142783
1308,147142783
1309,147181585
1310,147181585
1311,147364746
1312,147364746
1313,147401716
1314,147401716
1315,147978562
1316,147978562
1317,148015391
1318,148015391
1319,148304325
1320,148304325
1321,148347708
1322,148347708
1323,148839636
1324,148839636
1325,148879304
1326,148879304
1327,149259780
1328,149259780
1329,149298364
1330,149298364
1331,149816160
1332,149816160
1333,149845146
1334,149845146
1335,150127306
1336,150127306
1337,150165746
1338,150165746
1339,150881180
1340,150881180
1341,150918766
1342,150918766
1343,151093095
1344,151093095
1345,151130899
1346,151130899
1347,151620391
1348,151620391
1349,151649077
1350,151649077
1351,151846044
1352,151846044
1353,151882674
1354,151882674
1355,152414268
1356,152414268
1357,152446135
1358,152446135
1359,152717173
1360,152717173
1361,152753852
1362,152753852
1363,153206973
1364,153206973
1365,153243979
1366,153243979
1367,153428304
1368,153428304
1369,153468637
1370,153468637
1371,154047375
1372,154047375
1373,154077990
1374,154077990
1375,154340211
1376,154340211
1377,154371566
1378,154371566
1379,154843663
1380,154843663
1381,154872343
1382,154872343
1383,155041932
1384,155041932
1385,155074909
1386,155074909
1387,155549640
1388,155549640
1389,155593281
1390,155593281
1391,155911969
1392,155911969
1393,155955574
1394,155955574
1395,156415114
1396,156415114
1397,156441733
1398,156441733
1399,156679564
1400,156679564
1401,156715465
1402,156715465
1403,157249679
1404,157249679
1405,157286316
1406,157286316
1407,157518138
1408,157518138
1409,157550919
1410,157550919
1411,158007410
1412,158007410
1413,158035396
1414,158035396
1415,158321903
1416,158321903
1417,158361486
1418,158361486
1419,158791603
1420,158791603
1421,158836245
1422,158836245
1423,159029801
1424,159029801
1425,159062763
1426,159062763
1427,159496780
1428,159496780
1429,159530369
1430,159530369
1431,159839105
1432,159839105
1433,159887018
1434,159887018
1435,160445469
1436,160445469
1437,160482351
1438,160482351
1439,160705797
1440,160705797
1441,160742622
1442,160742622
1443,161150570
1444,161150570
1445,161194604
1446,161194604
1447,161477262
1448,161477262
1449,161511407
1450,161511407
1451,161973068
1452,161973068
1453,162015938
1454,162015938
1455,162252737
1456,162252737
1457,162293199
1458,162293199
1459,162787037
1460,162787037
1461,162820447
1462,162820447
1463,163008251
1464,163008251
1465,163044854
1466,163044854
1467,163598979
1468,163598979
1469,163628827
1470,163628827
1471,163963168
1472,163963168
1473,164007325
1474,164007325
1475,164500328
1476,164500328
1477,164531932
1478,164531932
1479,164723406
1480,164723406
1481,164761929
1482,164761929
1483,165159359
1484,165159359
1485,165195121
1486,165195121
1487,165426571
1488,165426571
1489,165464452
1490,165464452
1491,165911827
1492,165911827
1493,165956405
1494,165956405
1495,166329885
1496,166329885
1497,166376864
1498,166376864
1499,166937055
1500,166937055
1501,166969613
1502,166969613
1503,167345068
1504,167345068
1505,167384016
1506,167384016
1507,167792007
1508,167792007
1509,167826690
1510,167826690
1511,168094048
1512,168094048
1513,168130990
1514,168130990
1515,168666234
1516,168666234
1517,168699943
1518,168699943
1519,169371330
1520,169371330
1521,169413222
1522,169413222
1523,170015579
1524,170015579
1525,170056681
1526,170056681
1527,170264932
1528,170264932
1529,170299939
1530,170299939
1531,170742574
1532,170742574
1533,170775189
1534,170775189
1535,171057847
1536,171057847
1537,171104256
1538,171104256
1539,171560560
1540,171560560
1541,171598806
1542,171598806
1543,171850322
1544,171850322
1545,171890152
1546,171890152
1547,172348070
1548,172348070
1549,172372029
1550,172372029
1551,172554408
1552,172554408
1553,172586170
1554,172586170
1555,173061641
1556,173061641
1557,173105619
1558,173105619
1559,173475079
1560,173475079
1561,173516644
1562,173516644
1563,174068804
1564,174068804
1565,174109307
1566,174109307
1567,174315711
1568,174315711
1569,174351184
1570,174351184
1571,174744554
1572,174744554
1573,174781582
1574,174781582
1575,175079567
1576,175079567
1577,175163033
1578,175163033
1579,175623563
1580,175623563
1581,175662414
1582,175662414
1583,175998078
1584,175998078
1585,176036905
1586,176036905
1587,176626868
1588,176626868
1589,176661059
1590,176661059
1591,176995093
1592,176995093
1593,177035881
1594,177035881
1595,177459071
1596,177459071
1597,177490940
1598,177490940
1599,177689581
1600,177689581
1601,177728895
1602,177728895
1603,178185775
1604,178185775
1605,178213022
1606,178213022
1607,178417836
1608,178417836
1609,178454792
1610,178454792
1611,179006133
1612,179006133
1613,179030566
1614,179030566
1615,179392500
1616,179392500
1617,179426910
1618,179426910
1619,180054634
1620,180054634
1621,180083307
1622,180083307
1623,180365128
1624,180365128
1625,180408995
1626,180408995
1627,180934225
1628,180934225
1629,180960966
1630,180960966
1631,181225020
1632,181225020
1633,181259137
1634,181259137
1635,181714933
1636,181714933
1637,181752479
1638,181752479
1639,182047900
1640,182047900
1641,182088133
1642,182088133
1643,182677770
1644,182677770
1645,182706315
1646,182706315
1647,182901290
1648,182901290
1649,182941405
1650,182941405
1651,183413121
1652,183413121
1653,183440546
1654,183440546
1655,183685947
1656,183685947
1657,183724339
1658,183724339
1659,184289307
1660,184289307
1661,184324997
1662,184324997
1663,184736713
1664,184736713
1665,184771539
1666,184771539
1667,185275592
1668,185275592
1669,185304690
1670,185304690
1671,185599907
1672,185599907
1673,185648109
1674,185648109
1675,186177219
1676,186177219
1677,186221517
1678,186221517
1679,186454673
1680,186454673
1681,186491676
1682,186491676
1683,186929013
1684,186929013
1685,186965640
1686,186965640
1687,187464877
1688,187464877
1689,187507717
1690,187507717
1691,188001641
1692,188001641
1693,188027380
1694,188027380
1695,188364297
1696,188364297
1697,188399212
1698,188399212
1699,188848405
1700,188848405
1701,188881849
1702,188881849
1703,189084286
1704,189084286
1705,189120769
1706,189120769
1707,189587432
1708,189587432
1709,189614407
1710,189614407
1711,189927799
1712,189927799
1713,189961418
1714,189961418
1715,190524578
1716,190524578
1717,190552854
1718,190552854
1719,190736176
1720,190736176
1721,190769944
1722,190769944
1723,191260269
1724,191260269
1725,191297614
1726,191297614
1727,191561612
1728,191561612
1729,191597656
1730,191597656
1731,192122140
1732,192122140
1733,192174777
1734,192174777
1735,192521836
1736,192521836
1737,192558793
1738,192558793
1739,193071185
1740,193071185
1741,193100056
1742,193100056
1743,193281676
1744,193281676
1745,193319364
1746,193319364
1747,193776851
1748,193776851
1749,193806199
1750,193806199
1751,194019451
1752,194019451
1753,194054318
1754,194054318
1755,194623910
1756,194623910
1757,194661692
1758,194661692
1759,194946985
1760,194946985
1761,194989355
1762,194989355
1763,195504421
1764,195504421
1765,195546866
1766,195546866
1767,195845450
1768,195845450
1769,195887704
1770,195887704
1771,196318666
1772,196318666
1773,196355671
1774,196355671
1775,196677843
1776,196677843
1777,196714382
1778,196714382
1779,197312482
1780,197312482
1781,197350887
1782,197350887
1783,197664339
1784,197664339
1785,197705314
1786,197705314
1787,198257259
1788,198257259
1789,198286913
1790,198286913
1791,198583457
1792,198583457
1793,198619892
1794,198619892
1795,199039147
1796,199039147
1797,199064810
1798,199064810
1799,199302514
1800,199302514
1801,199346420
1802,199346420
1803,199971179
1804,199971179
1805,200005381
1806,200005381
1807,200295402
1808,200295402
1809,200333042
1810,200333042
1811,200829189
1812,200829189
1813,200855296
1814,200855296
1815,201087443
1816,201087443
1817,201120556
1818,201120556
1819,201704304
1820,201704304
1821,201782085
1822,201782085
1823,202090407
1824,202090407
1825,202131188
1826,202131188
1827,202618853
1828,202618853
1829,202655154
1830,202655154
1831,202903878
1832,202903878
1833,202938252
1834,202938252
1835,203414694
1836,203414694
1837,203455542
1838,203455542
1839,203680189
1840,203680189
1841,203717681
1842,203717681
1843,204144543
1844,204144543
1845,204172056
1846,204172056
1847,204443128
1848,204443128
1849,204499556
1850,204499556
1851,204912029
1852,204912029
1853,204941241
1854,204941241
1855,205256596
1856,205256596
1857,205300760
1858,205300760
1859,205775556
1860,205775556
1861,205803111
1862,205803111
1863,206029882
1864,206029882
1865,206061608
1866,206061608
1867,206696796
1868,206696796
1869,206740603
1870,206740603
1871,206929357
1872,206929357
1873,206963266
1874,206963266
1875,207396506
1876,207396506
1877,207419447
1878,207419447
1879,207693109
1880,207693109
1881,207726251
1882,207726251
1883,208239752
1884,208239752
1885,208264776
1886,208264776
1887,208450219
1888,208450219
1889,208495636
1890,208495636
1891,208920157
1892,208920157
1893,208941820
1894,208941820
1895,209347071
1896,209347071
1897,209383639
1898,209383639
1899,209843554
1900,209843554
1901,209872825
1902,209872825
1903,210193818
1904,210193818
1905,210227683
1906,210227683
1907,210732119
1908,210732119
1909,210774341
1910,210774341
1911,210976288
1912,210976288
1913,211022920
1914,211022920
1915,211488890
1916,211488890
1917,211524255
1918,211524255
1919,211905546
1920,211905546
1921,211936848
1922,211936848
1923,212428507
1924,212428507
1925,212452942
1926,212452942
1927,212728471
1928,212728471
1929,212768218
1930,212768218
1931,213253909
1932,213253909
1933,213291158
1934,213291158
1935,213551215
1936,213551215
1937,213588827
1938,213588827
1939,214175660
1940,214175660
1941,214205544
1942,214205544
1943,214499397
1944,214499397
1945,214540980
1946,214540980
1947,214974164
1948,214974164
1949,215003994
1950,215003994
1951,215310597
1952,215310597
1953,215360678
1954,215360678
1955,215979688
1956,215979688
1957,216015807
1958,216015807
1959,216327222
1960,216327222
1961,216362350
1962,216362350
1963,216902473
1964,216902473
1965,216927043
1966,216927043
1967,217217790
1968,217217790
1969,217254336
1970,217254336
1971,217922652
1972,217922652
1973,217962052
1974,217962052
1975,218197648
1976,218197648
1977,218236012
1978,218236012
1979,218718443
1980,218718443
1981,218747594
1982,218747594
1983,219027857
1984,219027857
1985,219063537
1986,219063537
1987,219538190
1988,219538190
1989,219594582
1990,219594582
1991,219868204
1992,219868204
1993,219908770
1994,219908770
1995,220331796
1996,220331796
1997,220373352
1998,220373352
1999,220610095
2000,220610095
2001,220648471
2002,220648471
2003,221088130
2004,221088130
2005,221133332
2006,221133332
2007,221396236
2008,221396236
2009,221442586
2010,221442586
2011,221969228
2012,221969228
2013,222001151
2014,222001151
2015,222300517
2016,222300517
2017,222341100
2018,222341100
2019,222788661
2020,222788661
2021,222822502
2022,222822502
2023,223259388
2024,223259388
2025,223293983
2026,223293983
2027,223799987
2028,223799987
2029,223839146
2030,223839146
2031,224107563
2032,224107563
2033,224146990
2034,224146990
2035,224729387
2036,224729387
2037,224766790
2038,224766790
2039,225033014
2040,225033014
2041,225067984
2042,225067984
2043,225608308
2044,225608308
2045,225639617
2046,225639617
2047,225884100
2048,225884100
2049,225917878
2050,225917878
2051,226296102
2052,226296102
2053,226336885
2054,226336885
2055,226660505
2056,226660505
2057,226703879
2058,226703879
2059,227227631
2060,227227631
2061,227265918
2062,227265918
2063,227578864
2064,227578864
2065,227610961
2066,227610961
2067,228289001
2068,228289001
2069,228348638
2070,228348638
2071,228711184
2072,228711184
2073,228748822
2074,228748822
2075,229347189
2076,229347189
2077,229383479
2078,229383479
2079,229662362
2080,229662362
2081,229708845
2082,229708845
2083,230199811
2084,230199811
2085,230229361
2086,230229361
2087,230499497
2088,230499497
2089,230535141
2090,230535141
2091,230899085
2092,230899085
2093,230929613
2094,230929613
2095,231211375
2096,231211375
2097,231248071
2098,231248071
2099,231695505
2100,231695505
2101,231722492
2102,231722492
2103,232157278
2104,232157278
2105,232192911
2106,232192911
2107,232713467
2108,232713467
2109,232760804
2110,232760804
2111,233147710
2112,233147710
2113,233181189
2114,233181189
2115,233683171
2116,233683171
2117,233719571
2118,233719571
2119,234025473
2120,234025473
2121,234058040
2122,234058040
2123,234683963
2124,234683963
2125,234707971
2126,234707971
2127,234939680
2128,234939680
2129,234972083
2130,234972083
2131,235401809
2132,235401809
2133,235426192
2134,235426192
2135,235750105
2136,235750105
2137,235789500
2138,235789500
2139,236230553
2140,236230553
2141,236268020
2142,236268020
2143,236791934
2144,236791934
2145,236832874
2146,236832874
2147,237274779
2148,237274779
2149,237307162
2150,237307162
2151,237529048
2152,237529048
2153,237572449
2154,237572449
2155,238046752
2156,238046752
2157,238079943
2158,238079943
2159,238467314
2160,238467314
2161,238515552
2162,238515552
2163,239098977
2164,239098977
2165,239133309
2166,239133309
2167,239402016
2168,239402016
2169,239438657
2170,239438657
2171,239873069
2172,239873069
2173,239913141
2174,239913141
2175,240361243
2176,240361243
2177,240398303
2178,240398303
2179,240824251
2180,240824251
2181,240859905
2182,240859905
2183,241092715
2184,241092715
2185,241130584
2186,241130584
2187,241635788
2188,241635788
2189,241677139
2190,241677139
2191,242031625
2192,242031625
2193,242069981
2194,242069981
2195,242548370
2196,242548370
2197,242573106
2198,242573106
2199,242831199
2200,242831199
2201,242868882
2202,242868882
2203,243346831
2204,243346831
2205,243386333
2206,243386333
2207,243819401
2208,243819401
2209,243858663
2210,243858663
2211,244309217
2212,244309217
2213,244343810
2214,244343810
2215,244543603
2216,244543603
2217,244583868
2218,244583868
2219,245085010
2220,245085010
2221,245125613
2222,245125613
2223,245382784
2224,245382784
2225,245420448
2226,245420448
2227,245966011
2228,245966011
2229,245992637
2230,245992637
2231,246173816
2232,246173816
2233,246210115
2234,246210115
2235,246694792
2236,246694792
2237,246723055
2238,246723055
2239,246957289
2240,246957289
2241,246993024
2242,246993024
2243,247494813
2244,247494813
2245,247525351
2246,247525351
2247,247853431
2248,247853431
2249,247895152
2250,247895152
2251,248420826
2252,248420826
2253,248459326
2254,248459326
2255,248720123
2256,248720123
2257,248754194
2258,248754194
2259,249261615
2260,249261615
2261,249292858
2262,249292858
2263,249481716
2264,249481716
2265,249519066
2266,249519066
2267,250029074
2268,250029074
2269,250074469
2270,250074469
2271,250346267
2272,250346267
2273,250383203
2274,250383203
2275,250890557
2276,250890557
2277,250931160
2278,250931160
2279,251165111
2280,251165111
2281,251217337
2282,251217337
2283,251700791
2284,251700791
2285,251740641
2286,251740641
2287,251989386
2288,251989386
2289,252027515
2290,252027515
2291,252462041
2292,252462041
2293,252505839
2294,252505839
2295,252858189
2296,252858189
2297,252898292
2298,252898292
2299,253328884
2300,253328884
2301,253360089
2302,253360089
2303,253652938
2304,253652938
2305,253697438
2306,253697438
2307,254205987
2308,254205987
2309,254250605
2310,254250605
2311,254540925
2312,254540925
2313,254572609
2314,254572609
2315,255017824
2316,255017824
2317,255059831
2318,255059831
2319,255402784
2320,255402784
2321,255437460
2322,255437460
2323,255879041
2324,255879041
2325,255925148
2326,255925148
2327,256237364
2328,256237364
2329,256278956
2330,256278956
2331,256835934
2332,256835934
2333,256864933
2334,256864933
2335,257091832
2336,257091832
2337,257130176
2338,257130176
2339,257706752
2340,257706752
2341,257741243
2342,257741243
2343,258120403
2344,258120403
2345,258159546
2346,258159546
2347,258658040
2348,258658040
2349,258703702
2350,258703702
2351,258959453
2352,258959453
2353,259007557
2354,259007557
2355,259625459
2356,259625459
2357,259665550
2358,259665550
2359,259998568
2360,259998568
2361,260036450
2362,260036450
2363,260534403
2364,260534403
2365,260559569
2366,260559569
2367,260867527
2368,260867527
2369,260905561
2370,260905561
2371,261339964
2372,261339964
2373,261371804
2374,261371804
2375,261681749
2376,261681749
2377,261710492
2378,261710492
2379,262204091
2380,262204091
2381,262231331
2382,262231331
2383,262546286
2384,262546286
2385,262581923
2386,262581923
2387,263056501
2388,263056501
2389,263094732
2390,263094732
2391,263356238
2392,263356238
2393,263394602
2394,263394602
2395,263778785
2396,263778785
2397,263821003
2398,263821003
2399,264024404
2400,264024404
2401,264055181
2402,264055181
2403,264531967
2404,264531967
2405,264560914
2406,264560914
2407,264860691
2408,264860691
2409,264896435
2410,264896435
2411,265298268
2412,265298268
2413,265325572
2414,265325572
2415,265623135
2416,265623135
2417,265663262
2418,265663262
2419,266169591
2420,266169591
2421,266213668
2422,266213668
2423,266488396
2424,266488396
2425,266527342
2426,266527342
2427,266990950
2428,266990950
2429,267020122
2430,267020122
2431,267241459
2432,267241459
2433,267272939
2434,267272939
2435,267755935
2436,267755935
2437,267781361
2438,267781361
2439,268550284
2440,268550284
2441,268591334
2442,268591334
2443,269228472
2444,269228472
2445,269266636
2446,269266636
2447,269512607
2448,269512607
2449,269547386
2450,269547386
2451,270152473
2452,270152473
2453,270200327
2454,270200327
2455,270399843
2456,270399843
2457,270436814
2458,270436814
2459,270988497
2460,270988497
2461,271018360
2462,271018360
2463,271312264
2464,271312264
2465,271354042
2466,271354042
2467,271765210
2468,271765210
2469,271796246
2470,271796246
2471,272050369
2472,272050369
2473,272086332
2474,272086332
2475,272509632
2476,272509632
2477,272538995
2478,272538995
2479,272849616
2480,272849616
2481,272886465
2482,272886465
2483,273384024
2484,273384024
2485,273415883
2486,273415883
2487,273706320
2488,273706320
2489,273752762
2490,273752762
2491,274247905
2492,274247905
2493,274306742
2494,274306742
2495,274594278
2496,274594278
2497,274633490
2498,274633490
2499,275184632
2500,275184632
2501,275226239
2502,275226239
2503,275462663
2504,275462663
2505,275498774
2506,275498774
2507,276104544
2508,276104544
2509,276140536
2510,276140536
2511,276399469
2512,276399469
2513,276440748
2514,276440748
2515,277040668
2516,277040668
2517,277080461
2518,277080461
2519,277356505
2520,277356505
2521,277393676
2522,277393676
2523,277786114
2524,277786114
2525,277816852
2526,277816852
2527,278134451
2528,278134451
2529,278170257
2530,278170257
2531,278945471
2532,278945471
2533,278976320
2534,278976320
2535,279162803
2536,279162803
2537,279221771
2538,279221771
2539,279765458
2540,279765458
2541,279812281
2542,279812281
2543,280055323
2544,280055323
2545,280094122
2546,280094122
2547,280534957
2548,280534957
2549,280572224
2550,280572224
2551,280815943
2552,280815943
2553,280856225
2554,280856225
2555,281293469
2556,281293469
2557,281334226
2558,281334226
2559,281660242
2560,281660242
2561,281708039
2562,281708039
2563,282183222
2564,282183222
2565,282215206
2566,282215206
2567,282418640
2568,282418640
2569,282454540
2570,282454540
2571,282976621
2572,282976621
2573,283016857
2574,283016857
2575,283330348
2576,283330348
2577,283367316
2578,283367316
2579,284017331
2580,284017331
2581,284055796
2582,284055796
2583,284306313
2584,284306313
2585,284342068
2586,284342068
2587,284835227
2588,284835227
2589,284886312
2590,284886312
2591,285197018
2592,285197018
2593,285238979
2594,285238979
2595,285771231
2596,285771231
2597,285802499
2598,285802499
2599,286041122
2600,286041122
2601,286077356
2602,286077356
2603,286508100
2604,286508100
2605,286534870
2606,286534870
2607,286803332
2608,286803332
2609,286836432
2610,286836432
2611,287392807
2612,287392807
2613,287424650
2614,287424650
2615,287694487
2616,287694487
2617,287724811
2618,287724811
2619,288180165
2620,288180165
2621,288213970
2622,288213970
2623,288549339
2624,288549339
2625,288582068
2626,288582068
2627,289051176
2628,289051176
2629,289087825
2630,289087825
2631,289329485
2632,289329485
2633,289369872
2634,289369872
2635,289845608
2636,289845608
2637,289881267
2638,289881267
2639,290135896
2640,290135896
2641,290174131
2642,290174131
2643,290592205
2644,290592205
2645,290620305
2646,290620305
2647,290864442
2648,290864442
2649,290903928
2650,290903928

==> Data/UD_6s409/all_prop_singlerun_max_CC.csv <==
x,y
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,1112
18,1495
19,1495
20,1495
21,5378
22,6757
23,6757
24,6757
25,13655
26,17513
27,17513
28,17513
29,31341
30,35377
31,35377
32,35377
33,150020
34,166550
35,166550
36,166550
37,457999
38,504323
39,504323
40,504323
41,640749
42,662380
43,662380
44,662380
45,765266
46,789923
47,789923
48,789923
49,894230
50,929230
51,929230
52,929230
53,1045827
54,1065858
55,1065858
56,1065858
57,1240004
58,1269561
59,1269561
60,1269561
61,1476749
62,1504622
63,1504622
64,1504622
65,1667682
66,1697095
67,1697095
68,1697095
69,1928421
70,1951430
71,1951430
72,1951430
73,2134768
74,2164608
75,2164608
76,2164608
77,1812964
78,1578555
79,1578555
80,1578555
81,912760
82,623852
83,623852
84,623852
85,699548
86,720334
87,720334
88,720334
89,483057
90,489216
91,489216
92,489216
93,235561
94,236265
95,236265
96,236265

==> Data/UD_6s409/avgTime.csv <==
   x,y  
   0,0.183  
   1,0.184  
   2,0.184  
   3,0.184  
   4,0.187  
   5,0.189  
   6,0.192  
   7,0.197  
   8,0.201  
   9,0.21  
   10,0.219  
   11,0.229  
   12,0.24  
   13,0.254  
   14,0.272  
   15,0.283  
   16,0.293  
   17,0.339  
   18,0.367  
   19,0.379  
   20,0.389  
   21,0.458  
   22,0.508  
   23,0.518  
   24,0.529  
   25,0.701  
   26,0.866  
   27,0.876  
   28,0.888  
   29,1.499  
   30,1.707  
   31,1.718  
   32,1.729  
   33,15.111  
   34,17.635  
   35,17.644  
   36,17.655  
   37,63.318  
   38,71.613  
   39,71.627  
   40,71.638  
   41,97.831  
   42,101.686  
   43,101.7  
   44,101.712  
   45,125.212  
   46,130.971  
   47,130.985  
   48,130.997  
   49,157.657  
   50,164.562  
   51,164.576  
   52,164.59  
   53,196.296  
   54,201.252  
   55,201.268  
   56,201.28  
   57,266.583  
   58,275.737  
   59,275.749  
   60,275.762  
   61,369.164  
   62,379.238  
   63,379.254  
   64,379.264  
   65,449.463  
   66,457.233  
   67,457.247  
   68,457.258  
   69,563.659  
   70,569.896  
   71,569.907  
   72,569.922  
   73,652.325  
   74,661.181  
   75,661.194  
   76,661.206  
   77,687.495  
   78,665.938571428571  
   79,665.952857142857  
   80,665.964285714286  
   81,683.84  
   82,623.243333333333  
   83,623.256666666667  
   84,623.266666666667  
   85,768.443333333333  
   86,801.54  
   87,801.553333333333  
   88,801.566666666667  
   89,817.82  
   90,827.3  
   91,827.31  
   92,827.32  
   93,834.11  
   94,834.93  
   95,834.94  
   96,834.96  
   97,834.96  

==> Data/UD_6s409/base_depth.csv <==
x,y
50,50
51,51
52,52
53,53
54,54
55,55
56,56
57,57
58,58
59,59
60,60
61,61
62,62
63,63
64,64
65,65
66,66
67,67
68,68
69,69
70,70
71,71
72,72
73,73
74,74
75,75
76,76
77,77
78,78
79,79
80,80
81,81
82,82
83,83
84,84
85,85
86,86
87,87
88,88
89,89
90,90
91,91
92,92
93,93
94,94
95,95
96,96
97,97
98,98
99,99
100,100
101,101
102,102
103,103
104,104
105,105
106,106
107,107
108,108
109,109
110,110
111,111
112,112
113,113
114,114
115,115
116,116
117,117
118,118
119,119
120,120
121,121
122,122

==> Data/UD_6s409/clusterRun.csv <==
x,y
0,133.0
1,145.0
2,202.0
3,133.0
4,133.0
5,197.0
6,145.0
7,145.0
8,169.0
9,202.0
10,202.0
11,202.0
12,133.0
13,133.0
14,133.0
15,197.0
16,197.0
17,197.0
18,161.0
19,133.0
20,113.0
21,202.0
22,113.0
23,121.0
24,121.0
25,169.0
26,137.0
27,202.0
28,202.0
29,202.0
30,202.0
31,202.0
32,202.0
33,202.0
34,157.0
35,201.0
36,201.0
37,162.0
38,161.0
39,122.0
40,121.0
41,113.0
42,202.0
43,201.0
44,161.0
45,145.0
46,145.0
47,105.0
48,169.0
49,169.0
50,202.0
51,133.0
52,133.0
53,197.0
54,137.0
55,201.0
56,201.0
57,201.0
58,137.0
59,162.0
60,133.0
61,122.0
62,145.0
63,186.0
64,202.0
65,202.0
66,201.0
67,105.0
68,169.0
69,169.0
70,137.0
71,202.0
72,157.0
73,161.0
74,161.0
75,113.0
76,202.0
77,145.0
78,145.0
79,145.0
80,169.0
81,169.0
82,202.0
83,202.0
84,202.0
85,202.0
86,197.0
87,101.0
88,201.0
89,121.0
90,145.0
91,145.0
92,186.0
93,202.0
94,202.0
95,133.0
96,137.0
97,201.0
98,137.0
99,162.0
100,162.0
101,161.0
102,101.0
103,145.0
104,186.0
105,186.0
106,137.0
107,202.0
108,202.0
109,202.0
110,202.0
111,197.0
112,157.0
113,201.0
114,202.0
115,197.0
116,186.0
117,186.0
118,161.0
119,169.0
120,202.0
121,161.0
122,161.0



==> Data/UD_6s409/clusterTime.csv <==
x,y
0,0.1
1,0.1
2,0.1
3,0.1
4,0.1
5,0.1
6,0.1
7,0.1
8,0.11
9,0.11
10,0.11
11,0.11
12,0.12
13,0.12
14,0.13
15,0.13
16,0.13
17,0.17
18,0.2
19,0.21
20,0.21
21,0.44
22,0.48
23,0.49
24,0.49
25,1.14
26,1.37
27,1.37
28,1.38
29,4.09
30,4.7
31,4.7
32,4.71
33,8.64
34,9.26
35,9.27
36,9.27
37,13.83
38,15.3
39,15.31
40,15.31
41,21.24
42,22.65
43,22.65
44,22.65
45,34.3
46,36.67
47,36.68
48,36.68
49,45.14
50,49.36
51,49.36
52,49.36
53,55.68
54,60.64
55,60.64
56,60.64
57,73.69
58,84.21
59,84.22
60,84.22
61,99.51
62,107.1
63,107.1
64,107.1
65,128.63
66,138.43
67,138.43
68,138.44
69,170.45
70,178.9
71,178.91
72,178.91
73,195.19
74,200.02
75,200.03
76,200.03
77,231.39
78,245.3
79,245.3
80,245.31
81,282.89
82,293.17
83,293.18
84,293.18
85,340.7
86,358.81
87,358.81
88,358.81
89,411.12
90,430.3
91,430.31
92,430.31
93,470.11
94,672.25
95,672.25
96,672.26
97,672.26


==> Data/UD_6s409/cluster_CC.csv <==
x,y
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,850
18,1463
19,1463
20,1463
21,5762
22,6419
23,6419
24,6419
25,13629
26,16682
27,16682
28,16682
29,28929
30,31185
31,31185
32,31185
33,45031
34,46855
35,46855
36,46855
37,58519
38,61407
39,61407
40,61407
41,73080
42,75811
43,75811
44,75811
45,92467
46,95740
47,95740
48,95740
49,109532
50,114960
51,114960
52,114960
53,128705
54,134416
55,134416
56,134416
57,151375
58,159337
59,159337
60,159337
61,178184
62,186265
63,186265
64,186265
65,201084
66,210477
67,210477
68,210477
69,212081
70,212612
71,220612
72,220612
73,221782
74,225682
75,225682
76,225682
77,232752
78,233474
79,251474
80,251474
81,258643
82,228000
83,228000
84,228000
85,236568
86,237961
87,237961
88,237961
89,244774
90,246600
91,256600
92,266600
93,230537
94,234053
95,234053
96,234053

==> Data/UD_6s409/maxTime.csv <==
x,y
0,0.23 
  1,0.23 
  2,0.23 
  3,0.23 
  4,0.24 
  5,0.24 
  6,0.24 
  7,0.25 
  8,0.25 
  9,0.26 
  10,0.27 
  11,0.28 
  12,0.29 
  13,0.3 
  14,0.33 
  15,0.34 
  16,0.35 
  17,0.39 
  18,0.42 
  19,0.43 
  20,0.45 
  21,0.51 
  22,0.58 
  23,0.59 
  24,0.6 
  25,0.92 
  26,1.05 
  27,1.06 
  28,1.07 
  29,3.14 
  30,3.56 
  31,3.56 
  32,3.57 
  33,19.09 
  34,25.7 
  35,25.71 
  36,25.73 
  37,107.03 
  38,135.29 
  39,135.31 
  40,135.32 
  41,209.9 
  42,212.27 
  43,212.29 
  44,212.3 
  45,228.01 
  46,250.81 
  47,250.83 
  48,250.84 
  49,285.43 
  50,298.33 
  51,298.34 
  52,298.36 
  53,338.65 
  54,341.86 
  55,341.88 
  56,341.89 
  57,427.0 
  58,434.82 
  59,434.83 
  60,434.84 
  61,559.94 
  62,566.09 
  63,566.11 
  64,566.12 
  65,634.95 
  66,645.02 
  67,645.04 
  68,645.05 
  69,792.85 
  70,793.32 
  71,793.33 
  72,793.34 
  73,882.46 
  74,883.09 
  75,883.11 
  76,883.12 
  77,894.77 
  78,846.16 
  79,846.18 
  80,846.19 
  81,877.84 
  82,689.55 
  83,689.56 
  84,689.57 
  85,808.39 
  86,834.64 
  87,834.66 
  88,834.67 
  89,876.65 
  90,884.65 
  91,884.66 
  92,884.67 
  93,834.11 
  94,834.93 
  95,834.94 
  96,834.96 
  97,834.96 

==> Data/UD_6s409/max_CC.csv <==
x,y
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,497
18,657
19,657
20,657
21,2246
22,2704
23,2704
24,2704
25,5708
26,8359
27,8359
28,8359
29,14395
30,17116
31,17116
32,17116
33,24658
34,26121
35,26121
36,26121
37,57276
38,70846
39,70846
40,70846
41,102822
42,104041
43,104041
44,104041
45,112146
46,116403
47,116403
48,116403
49,131342
50,138543
51,138543
52,138543
53,146692
54,147816
55,147816
56,147816
57,158797
58,162463
59,162463
60,162463
61,189505
62,191314
63,191314
64,191314
65,207948
66,211223
67,211223
68,211223
69,243433
70,244283
71,244283
72,244283
73,255613
74,259322
75,259322
76,259322
77,267313
78,272585
79,272585
80,272585
81,292365
82,228238
83,228238
84,228238
85,245021
86,255130
87,255130
88,255130
89,265048
90,268182
91,268182
92,268182
93,235561
94,236265
95,236265
96,236265

==> Data/UD_6s409/minTime.csv <==
x,y
0,0.12
1,0.12
2,0.12
3,0.12
4,0.12
5,0.12
6,0.12
7,0.12
8,0.12
9,0.13
10,0.13
11,0.13
12,0.14
13,0.14
14,0.14
15,0.15
16,0.15
17,0.19
18,0.21
19,0.22
20,0.22
21,0.34
22,0.39
23,0.39
24,0.4
25,0.61
26,0.71
27,0.72
28,0.73
29,0.9
30,1.0
31,1.01
32,1.02
33,6.01
34,6.65
35,6.65
36,6.66
37,10.7
38,12.4
39,12.41
40,12.42
41,24.16
42,27.31
43,27.33
44,27.34
45,36.06
46,43.26
47,43.27
48,43.28
49,60.12
50,61.06
51,61.08
52,61.09
53,91.74
54,94.12
55,94.14
56,94.15
57,117.67
58,120.95
59,120.96
60,120.97
61,176.81
62,199.09
63,199.1
64,199.11
65,266.54
66,271.69
67,271.71
68,271.72
69,292.46
70,311.2
71,311.22
72,311.23
73,334.73
74,345.74
75,345.75
76,345.76
77,371.04
78,378.39
79,378.4
80,378.42
81,551.77
82,553.66
83,553.67
84,553.68
85,745.54
86,745.84
87,745.85
88,745.87
89,758.99
90,769.95
91,769.96
92,769.97
93,834.11
94,834.93
95,834.94
96,834.96
97,834.96

==> Data/UD_6s409/min_CC.csv <==
x,y
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,26
18,30
19,30
20,30
21,60
22,82
23,82
24,82
25,156
26,191
27,191
28,191
29,265
30,294
31,294
32,294
33,11399
34,12812
35,12812
36,12812
37,30771
38,31601
39,31601
40,31601
41,39190
42,40557
43,40557
44,40557
45,47648
46,48761
47,48761
48,48761
49,57043
50,61011
51,61011
52,61011
53,73384
54,73766
55,73766
56,73766
57,84729
58,87437
59,87437
60,87437
61,104309
62,105305
63,105305
64,105305
65,112645
66,115765
67,115765
68,115765
69,122349
70,126837
71,126837
72,126837
73,135068
74,137634
75,137634
76,137634
77,147724
78,150621
79,150621
80,150621
81,188691
82,190850
83,190850
84,190850
85,212224
86,212862
87,212862
88,212862
89,218009
90,221034
91,221034
92,221034
93,235561
94,236265
95,236265
96,236265

==> Data/UD_6s409/singleRun.csv <==
x,y
0,65.0
1,69.0
2,69.0
3,69.0
4,69.0
5,71.0
6,73.0
7,73.0
8,73.0
9,73.0
10,73.0
11,73.0
12,73.0
13,73.0
14,73.0
15,73.0
16,73.0
17,73.0
18,73.0
19,73.0
20,73.0
21,74.0
22,74.0
23,77.0
24,77.0
25,77.0
26,77.0
27,77.0
28,77.0
29,77.0
30,77.0
31,77.0
32,77.0
33,77.0
34,77.0
35,77.0
36,77.0
37,77.0
38,77.0
39,77.0
40,77.0
41,77.0
42,78.0
43,78.0
44,78.0
45,81.0
46,81.0
47,81.0
48,81.0
49,81.0
50,81.0
51,81.0
52,81.0
53,81.0
54,81.0
55,81.0
56,81.0
57,81.0
58,81.0
59,81.0
60,81.0
61,81.0
62,82.0
63,82.0
64,82.0
65,82.0
66,82.0
67,85.0
68,85.0
69,85.0
70,85.0
71,85.0
72,85.0
73,85.0
74,85.0
75,85.0
76,86.0
77,89.0
78,89.0
79,89.0
80,89.0
81,89.0
82,89.0
83,89.0
84,89.0
85,89.0
86,89.0
87,89.0
88,89.0
89,89.0
90,93.0
91,93.0
92,93.0
93,93.0
94,93.0
95,93.0
96,93.0
97,93.0
98,93.0
99,93.0
100,93.0
101,93.0
102,97.0
103,97.0
104,97.0
105,97.0
106,97.0
107,97.0
108,97.0
109,97.0
110,97.0
111,97.0
112,97.0
113,97.0
114,101.0
115,101.0
116,105.0
117,109.0
118,109.0
119,113.0
120,117.0
121,117.0
122,117.0



==> Data/UD_6s409/single_cluster.csv <==
x,y
65,133
69,145
69,202
69,133
69,133
71,197
73,145
73,145
73,169
73,202
73,202
73,202
73,133
73,133
73,133
73,197
73,197
73,197
73,161
73,133
73,113
74,202
74,113
77,121
77,121
77,169
77,137
77,202
77,202
77,202
77,202
77,202
77,202
77,202
77,157
77,201
77,201
77,162
77,161
77,122
77,121
77,113
78,202
78,201
78,161
81,145
81,145
81,105
81,169
81,169
81,202
81,133
81,133
81,197
81,137
81,201
81,201
81,201
81,137
81,162
81,133
81,122
82,145
82,186
82,202
82,202
82,201
85,105
85,169
85,169
85,137
85,202
85,157
85,161
85,161
85,113
86,202
89,145
89,145
89,145
89,169
89,169
89,202
89,202
89,202
89,202
89,197
89,101
89,201
89,121
93,145
93,145
93,186
93,202
93,202
93,133
93,137
93,201
93,137
93,162
93,162
93,161
97,101
97,145
97,186
97,186
97,137
97,202
97,202
97,202
97,202
97,197
97,157
97,201
101,202
101,197
105,186
109,186
109,161
113,169
117,202
117,161
